On the Impact of Gas-Line Absorption in Long-Haul C+L-Band Hollow-Core Fibre Transmission

We numerically investigate gas-line absorption in hollow-core fibre C+L-band transmission. Results show limited C-band but severe L-band performance degradation. Ideal suppression enables a 1.5$\times$ higher L-band throughput, reaching 59.1 Tb/s over 1000 km, while reducing repeater number by up to 3.3$\times$.

==> Data/L_throughput_datt.txt <==
span_length_km	tp_gla0d00_dattm0d05	tp_gla0d00_dattm0d03	tp_gla0d00_dattm0d01	tp_gla0d00_dattm0d00	tp_gla0d40_dattm0d05	tp_gla0d40_dattm0d03	tp_gla0d40_dattm0d01	tp_gla0d40_dattm0d00	tp_gla1d00_dattm0d05	tp_gla1d00_dattm0d03	tp_gla1d00_dattm0d01	tp_gla1d00_dattm0d00
50	58.0640076208602	57.8158509926391	57.542417831936	57.3865215397198	44.9731574489409	44.8399976472256	44.6805385482651	44.6249495836791	39.7765802794634	39.6821979758202	39.5794638679994	39.5059453759229
100	58.3203518635369	57.8972340525165	57.3895314158651	57.0843434856019	45.0818894160267	44.8639114518882	44.6152382267419	44.4528379775345	39.8567025529139	39.6798338789548	39.4917181432737	39.382723534059
111.111111111111	58.350582953013	57.881861014312	57.2914505187326	56.945586153337	45.0863797169452	44.8263592625062	44.5447655560042	44.3859807434865	39.8617210089742	39.6643064070746	39.4456474635648	39.3113094706355
125	58.3547011245426	57.8380248424604	57.1629529987286	56.7519670846977	45.090937851578	44.8270920979986	44.4759462895185	44.2792279422639	39.8688510761121	39.661541917544	39.372461769654	39.2283661958039
142.857142857143	58.3528268098009	57.7720725933921	56.9699228519871	56.4648446698233	45.0915408738553	44.7832756110083	44.3832776731286	44.1008730357218	39.8595641729611	39.6307253981665	39.3110765713757	39.1143291091368
166.666666666667	58.359515070743	57.669425032873	56.6566536794531	55.9991593852766	45.1006332947297	44.7222585548594	44.1963448600937	43.8497542711648	39.8496517323955	39.5550377834016	39.1809200244017	38.9103707115815
200	58.3359137936467	57.4630150777594	56.1006752094336	55.1768339546219	45.0538531593404	44.6009054361362	43.8946922502265	43.3863521278651	39.8402390629246	39.4798099083289	38.9240736344033	38.5519217795729
250	58.2601337859007	57.0704303804803	55.0026599083169	53.480350788375	45.0069310526104	44.3841117584391	43.2595434168863	42.4029926337507	39.7903519442506	39.3161385021073	38.4503707519517	37.8055806762391
333.333333333333	58.0912763978833	56.1368698548519	52.1670540495733	48.9931768506589	44.884837458447	43.8331866580972	41.6078016044892	39.7469127591906	39.6875634425289	38.8901065948488	37.1555605457606	35.6813281133543


==> Data/fibre.txt <==
    wavelength	frequency	dispersion	dispersion_fit	dispersion_fit0	attenuation	gamma	Aeff
1.200000000000000000e+03	2.498270483333333516e+02	-1.012136302070458349e+01	-8.995997121715223699e+00	-6.164991071344746665e+00	4.569125488831607407e-01	2.419374631861143321e+00	5.618870994720900569e+01
1.201672240802675560e+03	2.494793903200668126e+02	-9.931912050486754850e+00	-8.840571723309865959e+00	-6.054159676128707090e+00	4.543796758693521287e-01	2.411732611121456316e+00	5.626528803123689926e+01
1.203344481605351120e+03	2.491326985603112973e+02	-9.745920252790476468e+00	-8.685425972496068070e+00	-5.943328280912667516e+00	4.519320308075505110e-01	2.404213383662031855e+00	5.634262850770100783e+01
1.205016722408026681e+03	2.487869690313627586e+02	-9.560837370323055140e+00	-8.530559869273824702e+00	-5.832496885696614619e+00	4.495067798249750002e-01	2.396726420763492182e+00	5.642016930666751762e+01
1.206688963210702241e+03	2.484421977328159699e+02	-9.375754487855655128e+00	-8.375973413643160725e+00	-5.721665490480575045e+00	4.470815288423997669e-01	2.389239457864953398e+00	5.649771010563400608e+01
1.208361204013377801e+03	2.480983806864101950e+02	-9.190671605388255117e+00	-8.221666605604070810e+00	-5.610834095264535470e+00	4.446562778598245891e-01	2.381752494966414613e+00	5.657525090460050166e+01
1.210033444816053361e+03	2.477555139358761949e+02	-9.005588722920855105e+00	-8.067639445156546074e+00	-5.500002700048495896e+00	4.422310268772493558e-01	2.374265532067875828e+00	5.665279170356699012e+01
1.211705685618729149e+03	2.474135935467844263e+02	-8.820505840453430224e+00	-7.913891932300570531e+00	-5.389171304832439446e+00	4.398057758946738449e-01	2.366778569169336155e+00	5.673033250253349280e+01
1.213377926421404709e+03	2.470726156063947201e+02	-8.639470453684019446e+00	-7.760424067036179707e+00	-5.278339909616399872e+00	4.374574241284239773e-01	2.359405226553903834e+00	5.680860839530935635e+01
1.215050167224080269e+03	2.467325762235067543e+02	-8.459773351782493123e+00	-7.607235849363358504e+00	-5.167508514400360298e+00	4.351344987159590505e-01	2.352069451935305811e+00	5.688712734329637755e+01
1.216722408026755829e+03	2.463934715283122898e+02	-8.280076249880965022e+00	-7.454327279282102481e+00	-5.056677119184320723e+00	4.328115733034941792e-01	2.344733677316706899e+00	5.696564629128339874e+01
1.218394648829431617e+03	2.460552976722481162e+02	-8.100379147979415606e+00	-7.301698356792398314e+00	-4.945845723968267826e+00	4.304886478910289194e-01	2.337397902698107544e+00	5.704416523927042704e+01
1.220066889632106950e+03	2.457180508278508739e+02	-7.920682046077888394e+00	-7.149349081894276203e+00	-4.835014328752228252e+00	4.281657224785639926e-01	2.330062128079509076e+00	5.712268418725745533e+01
1.221739130434782510e+03	2.453817271886120750e+02	-7.740984944176361182e+00	-6.997279454587722824e+00	-4.724182933536188678e+00	4.258427970660991213e-01	2.322726353460910609e+00	5.720120313524446942e+01
1.223411371237458070e+03	2.450463229688354261e+02	-7.564884102925471865e+00	-6.845489474872742619e+00	-4.613351538320149992e+00	4.235890902678616787e-01	2.315495430261095944e+00	5.728042877472286420e+01
1.225083612040133630e+03	2.447118344034944357e+02	-7.390244242563903221e+00	-6.693979142749324041e+00	-4.502520143104110417e+00	4.213635035316541932e-01	2.308307102950163170e+00	5.735994150761962374e+01
1.226755852842809418e+03	2.443782577480915847e+02	-7.215604382202313261e+00	-6.542748458217457319e+00	-4.391688747888056632e+00	4.191379167954463747e-01	2.301118775639229064e+00	5.743945424051639748e+01
1.228428093645484978e+03	2.440455892785188894e+02	-7.040964521840744617e+00	-6.391797421277173541e+00	-4.280857352672017946e+00	4.169123300592388892e-01	2.293930448328295402e+00	5.751896697341315701e+01
1.230100334448160538e+03	2.437138252909189760e+02	-6.866324661479176861e+00	-6.241126031928457607e+00	-4.170025957455978372e+00	4.146867433230314037e-01	2.286742121017362184e+00	5.759847970630991654e+01
1.231772575250836098e+03	2.433829621015476619e+02	-6.691684801117608217e+00	-6.090734290171314846e+00	-4.059194562239938797e+00	4.124611565868239182e-01	2.279553793706428966e+00	5.767799243920668317e+01
1.233444816053511886e+03	2.430529960466377020e+02	-6.519572648945245241e+00	-5.940622196005713285e+00	-3.948363167023885456e+00	4.102977067016779777e-01	2.272461933996205552e+00	5.775818233258087275e+01
1.235117056856187446e+03	2.427239234822637002e+02	-6.348701510130868364e+00	-5.790789749431704436e+00	-3.837531771807845882e+00	4.081647637644932880e-01	2.265417436391150563e+00	5.783870468727378267e+01
1.236789297658862779e+03	2.423957407842076748e+02	-6.177830371316491487e+00	-5.641236950449258103e+00	-3.726700376591806751e+00	4.060318208273087093e-01	2.258372938786096462e+00	5.791922704196669969e+01
1.238461538461538339e+03	2.420684443478261016e+02	-6.006959232502113721e+00	-5.491963799058379614e+00	-3.615868981375763624e+00	4.038988778901240195e-01	2.251328441181041917e+00	5.799974939665961671e+01
1.240133779264214127e+03	2.417420305879180091e+02	-5.836088093687716416e+00	-5.342970295259057423e+00	-3.505037586159710727e+00	4.017659349529390522e-01	2.244283943575986040e+00	5.808027175135253373e+01
1.241806020066889687e+03	2.414164959385941245e+02	-5.665216954873338651e+00	-5.194256439051313734e+00	-3.394206190943671153e+00	3.996329920157544735e-01	2.237239445970931495e+00	5.816079410604545785e+01
1.243478260869565020e+03	2.410918368531468730e+02	-5.497317955903789688e+00	-5.045822230435162759e+00	-3.283374795727645346e+00	3.975556575662466674e-01	2.230283399107554132e+00	5.824196293646668465e+01
1.245150501672240807e+03	2.407680498039215706e+02	-5.331162231266249663e+00	-4.897667669410533442e+00	-3.172543400511592449e+00	3.955109396335487193e-01	2.223379232006120088e+00	5.832351094976705497e+01
1.246822742474916367e+03	2.404451312821888394e+02	-5.165006506628730065e+00	-4.749792755977499503e+00	-3.061712005295552874e+00	3.934662217008509932e-01	2.216475064904686931e+00	5.840505896306742528e+01
1.248494983277591928e+03	2.401230777980176754e+02	-4.998850781991209580e+00	-4.602197490136028080e+00	-2.950880610079513300e+00	3.914215037681533227e-01	2.209570897803253775e+00	5.848660697636778139e+01
1.250167224080267488e+03	2.398018858801498254e+02	-4.832695057353689982e+00	-4.454881871886121836e+00	-2.840049214863473726e+00	3.893767858354555966e-01	2.202666730701820619e+00	5.856815498966815170e+01
1.251839464882943048e+03	2.394815520758749585e+02	-4.666539332716149069e+00	-4.307845901227768337e+00	-2.729217819647420828e+00	3.873320679027576485e-01	2.195762563600386574e+00	5.864970300296852201e+01
1.253511705685618608e+03	2.391620729509071452e+02	-4.502864112296102839e+00	-4.161089578160999558e+00	-2.618386424431381254e+00	3.853369415552053701e-01	2.188939180191841416e+00	5.873186562856349724e+01
1.255183946488294168e+03	2.388434450892619338e+02	-4.340913351999847514e+00	-4.014612902685803952e+00	-2.507555029215341680e+00	3.833762915493807988e-01	2.182171958049243798e+00	5.881445553599341025e+01
1.256856187290969729e+03	2.385256650931346485e+02	-4.178962591703593077e+00	-3.868415874802166421e+00	-2.396723633999302105e+00	3.814156415435562830e-01	2.175404735906645737e+00	5.889704544342334458e+01
1.258528428093645289e+03	2.382087295827797107e+02	-4.017011831407337752e+00	-3.722498494510104727e+00	-2.285892238783262975e+00	3.794549915377317673e-01	2.168637513764048119e+00	5.897963535085325759e+01
1.260200668896321076e+03	2.378926351963906427e+02	-3.855061071111061555e+00	-3.576860761809584677e+00	-2.175060843567209634e+00	3.774943415319070850e-01	2.161870291621449613e+00	5.906222525828319192e+01
1.261872909698996637e+03	2.375773785899814641e+02	-3.693110310814807118e+00	-3.431502676700657339e+00	-2.064229448351170504e+00	3.755336915260825692e-01	2.155103069478851108e+00	5.914481516571310493e+01
1.263545150501672197e+03	2.372629564372684001e+02	-3.533262217691128804e+00	-3.286424239183295182e+00	-1.953398053135130708e+00	3.736170888919126964e-01	2.148409297532739792e+00	5.922798661833021328e+01
1.265217391304347757e+03	2.369493654295532679e+02	-3.375138002433202278e+00	-3.141625449257499092e+00	-1.842566657919091355e+00	3.717365986249449583e-01	2.141775743946247701e+00	5.931163485247942901e+01
1.266889632107023544e+03	2.366366022756071743e+02	-3.217013787175256212e+00	-2.997106306923254415e+00	-1.731735262703034905e+00	3.698561083579770536e-01	2.135142190359754721e+00	5.939528308662866607e+01
1.268561872909698877e+03	2.363246637015554938e+02	-3.058889571917330130e+00	-2.852866812180592238e+00	-1.620903867486995331e+00	3.679756180910093710e-01	2.128508636773263074e+00	5.947893132077789602e+01
1.270234113712374437e+03	2.360135464507635561e+02	-2.900765356659404048e+00	-2.708906965029502345e+00	-1.510072472270955979e+00	3.660951278240416329e-01	2.121875083186770983e+00	5.956257955492712597e+01
1.271906354515049998e+03	2.357032472837234138e+02	-2.742641141401477967e+00	-2.565226765469978076e+00	-1.399241077054916405e+00	3.642146375570740058e-01	2.115241529600278891e+00	5.964622778907634171e+01
1.273578595317725558e+03	2.353937629779412077e+02	-2.586357205641631296e+00	-2.421826213502018987e+00	-1.288409681838877052e+00	3.623730872169014794e-01	2.108674410841351321e+00	5.973042327284316144e+01
1.275250836120401345e+03	2.350850903278258386e+02	-2.431847825112056771e+00	-2.278705309125612199e+00	-1.177578286622823933e+00	3.605690860918527307e-01	2.102171354237574619e+00	5.981514646159838833e+01
1.276923076923076906e+03	2.347772261445783215e+02	-2.277338444582501342e+00	-2.135864052340787467e+00	-1.066746891406784359e+00	3.587650849668041486e-01	2.095668297633797916e+00	5.989986965035360811e+01
1.278595317725752466e+03	2.344701672560816235e+02	-2.122829064052946357e+00	-1.993302443147535019e+00	-9.559154961907450065e-01	3.569610838417555665e-01	2.089165241030022102e+00	5.998459283910882789e+01
1.280267558528428026e+03	2.341639105067920923e+02	-1.968319683523391150e+00	-1.851020481545848195e+00	-8.450841009747054322e-01	3.551570827167069844e-01	2.082662184426245400e+00	6.006931602786404056e+01
1.281939799331103814e+03	2.338584527576310848e+02	-1.813810302993816848e+00	-1.709018167535713228e+00	-7.342527057586524242e-01	3.533530815916581802e-01	2.076159127822468697e+00	6.015403921661926034e+01
1.283612040133779146e+03	2.335537908858780440e+02	-1.661160219732823906e+00	-1.567295501117160539e+00	-6.234213105426129609e-01	3.515833163449452736e-01	2.069715794171179457e+00	6.023927410627126733e+01
1.285284280936454707e+03	2.332499217850637478e+02	-1.510617874323692877e+00	-1.425852482290173473e+00	-5.125899153265734975e-01	3.498523615982421231e-01	2.063340163694477702e+00	6.032508907064678283e+01
1.286956521739130267e+03	2.329468423648648638e+02	-1.360075528914561849e+00	-1.284689111054758692e+00	-4.017585201105339787e-01	3.481214068515390281e-01	2.056964533217775060e+00	6.041090403502229123e+01
1.288628762541805827e+03	2.326445495509992440e+02	-1.209533183505430820e+00	-1.143805387410909313e+00	-2.909271248944945154e-01	3.463904521048358776e-01	2.050588902741073305e+00	6.049671899939780673e+01
1.290301003344481614e+03	2.323430402851218162e+02	-1.058990838096280473e+00	-1.003201311358612013e+00	-1.800957296784380657e-01	3.446594973581325050e-01	2.044213272264370218e+00	6.058253396377332933e+01
1.291973244147157175e+03	2.320423115247217254e+02	-9.084484926871492227e-01	-8.628768828978968797e-01	-6.926433446239858849e-02	3.429285426114294100e-01	2.037837641787668019e+00	6.066834892814885194e+01
1.293645484949832735e+03	2.317423602430196468e+02	-7.592218777634825999e-01	-7.228321020287507004e-01	4.156706075364088870e-02	3.412274919709853416e-01	2.031515311991106465e+00	6.075463876713499189e+01
1.295317725752508295e+03	2.314431834288665186e+02	-6.117516389123937026e-01	-5.830669687511733645e-01	1.523984559696803798e-01	3.395663604912549927e-01	2.025264133574166348e+00	6.084156251892683542e+01
1.296989966555184083e+03	2.311447780866425887e+02	-4.642814000612860981e-01	-4.435814830651446106e-01	2.632298511857333878e-01	3.379052290115243662e-01	2.019012955157225786e+00	6.092848627071869316e+01
1.298662207357859643e+03	2.308471412361576256e+02	-3.168111612101972008e-01	-3.043756449707016309e-01	3.740612464017729066e-01	3.362440975317940173e-01	2.012761776740285224e+00	6.101541002251052959e+01
1.300334448160534976e+03	2.305502699125514425e+02	-1.693409223591082202e-01	-1.654494544678241086e-01	4.848926416178123699e-01	3.345829660520636684e-01	2.006510598323345107e+00	6.110233377430238022e+01
1.302006688963210763e+03	2.302541611661957006e+02	-2.187068350800061220e-02	-2.680291155649850224e-02	5.957240368338654335e-01	3.329218345723330974e-01	2.000259419906404101e+00	6.118925752609423796e+01
1.303678929765886323e+03	2.299588120625961949e+02	1.243571141935197605e-01	1.115639837632446812e-01	7.065554320499048968e-01	3.312866185409919506e-01	1.994055396313444861e+00	6.127661802446126416e+01
1.305351170568561884e+03	2.296642196822956521e+02	2.686241844558778236e-01	2.496512314914156316e-01	8.173868272659443601e-01	3.296923003266399865e-01	1.987925788927079607e+00	6.136466776351724661e+01
1.307023411371237444e+03	2.293703811207778926e+02	4.128912547182358450e-01	3.874588316280210831e-01	9.282182224819838234e-01	3.280979821122880224e-01	1.981796181540714352e+00	6.145271750257322907e+01
1.308695652173913004e+03	2.290772934883720779e+02	5.571583249805939220e-01	5.249867841730576634e-01	1.039049617698023287e+00	3.265036638979360584e-01	1.975666574154349542e+00	6.154076724162919731e+01
1.310367892976588564e+03	2.287849539101582366e+02	7.014253952429519989e-01	6.622350891265288420e-01	1.149881012914062861e+00	3.249093456835840943e-01	1.969536966767984287e+00	6.162881698068518688e+01
1.312040133779264352e+03	2.284933595258730179e+02	8.456924655053282835e-01	7.992037464884480524e-01	1.260712408130115980e+00	3.233150274692319082e-01	1.963407359381618145e+00	6.171686671974118354e+01
1.313712374581939912e+03	2.282025074898166963e+02	9.887783612201399563e-01	9.358927562587848747e-01	1.371543803346155332e+00	3.217429516561792213e-01	1.957319024856500889e+00	6.180531375174508213e+01
1.315384615384615245e+03	2.279123949707602321e+02	1.129646121011361970e+00	1.072302118437552743e+00	1.482375198562194907e+00	3.202126450037058314e-01	1.951308196925470861e+00	6.189450686294767934e+01
1.317056856187291032e+03	2.276230191518537254e+02	1.270513880802601747e+00	1.208431833024768753e+00	1.593206593778251356e+00	3.186823383512322749e-01	1.945297368994440168e+00	6.198369997415029076e+01
1.318729096989966592e+03	2.273343772305351251e+02	1.411381640593823983e+00	1.344281900020405818e+00	1.704037988994290709e+00	3.171520316987589405e-01	1.939286541063410141e+00	6.207289308535288797e+01
1.320401337792642153e+03	2.270464664184397066e+02	1.552249400385045774e+00	1.479852319424467266e+00	1.814869384210328507e+00	3.156217250462855506e-01	1.933275713132380114e+00	6.216208619655549228e+01
1.322073578595317713e+03	2.267592839413104002e+02	1.693117160176268010e+00	1.615143091236966422e+00	1.925700779426369635e+00	3.140914183938121607e-01	1.927264885201350086e+00	6.225127930775808949e+01
1.323745819397993273e+03	2.264728270389085480e+02	1.833048018268448098e+00	1.750154215457896845e+00	2.036532174642409210e+00	3.125799705506870363e-01	1.921289700166590064e+00	6.234082890926016773e+01
1.325418060200669061e+03	2.261870929649255402e+02	1.970864683710833898e+00	1.884885692087275411e+00	2.147363569858462107e+00	3.111110790997093645e-01	1.915394946141175447e+00	6.243118295926699091e+01
1.327090301003344621e+03	2.259020789868951624e+02	2.108681349153202156e+00	2.019337521125071699e+00	2.258194965074501681e+00	3.096421876487318037e-01	1.909500192115761497e+00	6.252153700927379987e+01
1.328762541806019954e+03	2.256177823861062564e+02	2.246498014595553094e+00	2.153509702571281714e+00	2.369026360290527489e+00	3.081732961977545204e-01	1.903605438090348212e+00	6.261189105928061593e+01
1.330434782608695741e+03	2.253342004575163458e+02	2.384314680037939116e+00	2.287402236425957192e+00	2.479857755506580830e+00	3.067044047467767931e-01	1.897710684064933595e+00	6.270224510928743911e+01
1.332107023411371074e+03	2.250513305096660872e+02	2.522131345480307374e+00	2.421015122689050170e+00	2.590689150722619960e+00	3.052355132957992323e-01	1.891815930039519644e+00	6.279259915929426228e+01
1.333779264214046634e+03	2.247691698645938061e+02	2.659240047024536757e+00	2.554348361360572639e+00	2.701520545938659534e+00	3.037823613784157994e-01	1.885951429642535926e+00	6.288326752490915794e+01
1.335451505016722194e+03	2.244877158577510841e+02	2.794401847848884568e+00	2.687401952440530817e+00	2.812351941154699109e+00	3.023724931784160797e-01	1.880170126723734958e+00	6.297480025844629381e+01
1.337123745819397982e+03	2.242069658379189718e+02	2.929563648673248810e+00	2.820175895928935805e+00	2.923183336370753782e+00	3.009626249784162488e-01	1.874388823804933324e+00	6.306633299198345100e+01
1.338795986622073542e+03	2.239269171671246568e+02	3.064725449497596177e+00	2.952670191825758739e+00	3.034014731586793356e+00	2.995527567784164735e-01	1.868607520886132578e+00	6.315786572552058686e+01
1.340468227424749102e+03	2.236475672205588978e+02	3.199887250321943544e+00	3.084884840131010719e+00	3.144846126802832931e+00	2.981428885784168092e-01	1.862826217967331832e+00	6.324939845905772273e+01
1.342140468227424662e+03	2.233689133864939151e+02	3.335049051146290466e+00	3.216819840844698852e+00	3.255677522018872505e+00	2.967330203784170894e-01	1.857044915048531086e+00	6.334093119259486571e+01
1.343812709030100450e+03	2.230909530662020757e+02	3.469588249754412601e+00	3.348475193966833352e+00	3.366508917234925402e+00	2.953360122693508560e-01	1.851288706447312249e+00	6.343273467253727915e+01
1.345484949832776010e+03	2.228136836738752038e+02	3.601998371140904265e+00	3.479850899497385797e+00	3.477340312450964976e+00	2.939829810783880504e-01	1.845618311449971127e+00	6.352546400849049490e+01
1.347157190635451343e+03	2.225371026365441764e+02	3.734408492527396373e+00	3.610946957436370841e+00	3.588171707667004107e+00	2.926299498874253002e-01	1.839947916452629784e+00	6.361819334444372487e+01
1.348829431438126903e+03	2.222612073939995128e+02	3.866818613913888036e+00	3.741763367783784933e+00	3.699003102883043681e+00	2.912769186964626056e-01	1.834277521455288440e+00	6.371092268039694062e+01
1.350501672240802463e+03	2.219859953987122481e+02	3.999228735300379256e+00	3.872300130539634289e+00	3.809834498099085032e+00	2.899238875054998554e-01	1.828607126457947096e+00	6.380365201635017058e+01
1.352173913043478024e+03	2.217114641157556605e+02	4.131638856686870476e+00	4.002557245703914468e+00	3.920665893315124606e+00	2.885708563145370498e-01	1.822936731460605975e+00	6.389638135230338634e+01
1.353846153846153811e+03	2.214376110227272818e+02	4.263531432764351869e+00	4.132534713276645455e+00	4.031497288531177503e+00	2.872280213756391865e-01	1.817286491219110678e+00	6.398933644903982554e+01
1.355518394648829371e+03	2.211644336096718746e+02	4.393156935368579319e+00	4.262232533257789946e+00	4.142328683747217077e+00	2.859298504539394825e-01	1.811724537571162807e+00	6.408328047616350887e+01
1.357190635451505159e+03	2.208919293790044094e+02	4.522782437972822756e+00	4.391650705647387021e+00	4.253160078963269974e+00	2.846316795322396120e-01	1.806162583923213827e+00	6.417722450328720640e+01
1.358862876254180719e+03	2.206200958454344061e+02	4.652407940577050205e+00	4.520789230445395823e+00	4.363991474179309549e+00	2.833335086105399081e-01	1.800600630275265956e+00	6.427116853041088973e+01
1.360535117056856279e+03	2.203489305358898775e+02	4.782033443181278543e+00	4.649648107651839446e+00	4.474822869395350899e+00	2.820353376888401487e-01	1.795038676627317864e+00	6.436511255753458727e+01
1.362207357859531839e+03	2.200784309894426940e+02	4.911658945785505992e+00	4.778227337266717001e+00	4.585654264611390474e+00	2.807371667671404447e-01	1.789476722979369772e+00	6.445905658465825638e+01
1.363879598662207172e+03	2.198085947572339194e+02	5.040919111333208136e+00	4.906526919290023159e+00	4.696485659827430048e+00	2.794467194301201718e-01	1.783930194570455985e+00	6.455317994925428593e+01
1.365551839464882960e+03	2.195394194024001706e+02	5.168032921673847646e+00	5.034546853721781901e+00	4.807317055043482945e+00	2.782016481530914520e-01	1.778474289440867384e+00	6.464835692150036550e+01
1.367224080267558520e+03	2.192709025000000054e+02	5.295146732014471169e+00	5.162287140561954146e+00	4.918148450259522519e+00	2.769565768760630098e-01	1.773018384311279450e+00	6.474353389374640244e+01
1.368896321070234080e+03	2.190030416369411341e+02	5.422260542355094692e+00	5.289747779810559436e+00	5.028979845475562094e+00	2.757115055990344565e-01	1.767562479181691515e+00	6.483871086599243938e+01
1.370568561872909640e+03	2.187358344119082574e+02	5.549374352695718216e+00	5.416928771467598658e+00	5.139811240691600780e+00	2.744664343220060143e-01	1.762106574052103802e+00	6.493388783823849053e+01
1.372240802675585201e+03	2.184692784352912724e+02	5.676488163036340850e+00	5.543830115533067371e+00	5.250642635907640354e+00	2.732213630449774611e-01	1.756650668922515868e+00	6.502906481048454168e+01
1.373913043478260988e+03	2.182033713291139065e+02	5.803354756009987625e+00	5.670451812006986891e+00	5.361474031123695028e+00	2.719817086935273354e-01	1.751205660332596059e+00	6.512437323865866290e+01
1.375585284280936548e+03	2.179381107269632878e+02	5.928115247184041259e+00	5.796793860889321692e+00	5.472305426339734602e+00	2.707882023811406524e-01	1.745853481878700819e+00	6.522080157022001856e+01
1.377257525083612109e+03	2.176734942739193741e+02	6.052875738358095781e+00	5.922856262180088649e+00	5.583136821555774176e+00	2.695946960687539695e-01	1.740501303424805579e+00	6.531722990178136001e+01
1.378929765886287669e+03	2.174095196264855474e+02	6.177636229532165402e+00	6.048639015879304637e+00	5.693968216771827073e+00	2.684011897563670646e-01	1.735149124970909451e+00	6.541365823334274410e+01
1.380602006688963229e+03	2.171461844525193783e+02	6.302396720706219924e+00	6.174142121986937681e+00	5.804799611987866648e+00	2.672076834439803816e-01	1.729796946517014211e+00	6.551008656490408555e+01
1.382274247491638789e+03	2.168834864311638171e+02	6.427157211880273557e+00	6.299365580503000217e+00	5.915631007203906222e+00	2.660141771315936987e-01	1.724444768063118971e+00	6.560651489646544121e+01
1.383946488294314349e+03	2.166214232527791239e+02	6.551774993705230976e+00	6.424309391427499349e+00	6.026462402419945796e+00	2.648239205812841224e-01	1.719099149491825740e+00	6.570302532441054666e+01
1.385618729096989910e+03	2.163599926188752249e+02	6.674327949635448398e+00	6.548973554760429749e+00	6.137293797635985371e+00	2.636806840260280116e-01	1.713848444221932166e+00	6.580072358440810376e+01
1.387290969899665697e+03	2.160991922420443530e+02	6.796880905565681807e+00	6.673358070501806516e+00	6.248125192852040044e+00	2.625374474707717898e-01	1.708597738952038148e+00	6.589842184440568928e+01
1.388963210702341257e+03	2.158390198458945406e+02	6.919433861495899230e+00	6.797462938651602116e+00	6.358956588068079618e+00	2.613942109155157345e-01	1.703347033682144351e+00	6.599612010440324639e+01
1.390635451505016817e+03	2.155794731649831419e+02	7.041986817426116652e+00	6.921288159209827207e+00	6.469787983284119193e+00	2.602509743602595682e-01	1.698096328412250777e+00	6.609381836440081770e+01
1.392307692307692378e+03	2.153205499447513773e+02	7.164539773356334074e+00	7.044833732176487118e+00	6.580619378500158767e+00	2.591077378050035129e-01	1.692845623142357203e+00	6.619151662439838901e+01
1.393979933110367938e+03	2.150622479414587360e+02	7.287033390967644131e+00	7.168099657551579185e+00	6.691450773716198341e+00	2.579656947486938523e-01	1.687597324794084308e+00	6.628924612431720220e+01
1.395652173913043498e+03	2.148045649221183737e+02	7.407138641242953625e+00	7.291085935335118506e+00	6.802282168932251238e+00	2.568716900249803925e-01	1.682445905041044742e+00	6.638823303106674700e+01
1.397324414715719058e+03	2.145474986644327373e+02	7.527243891518247132e+00	7.413792565527076661e+00	6.913113564148290813e+00	2.557776853012669882e-01	1.677294485288005843e+00	6.648721993781627759e+01
1.398996655518394618e+03	2.142910469567296161e+02	7.647349141793541527e+00	7.536219548127464307e+00	7.023944959364330387e+00	2.546836805775535839e-01	1.672143065534967166e+00	6.658620684456579397e+01
1.400668896321070179e+03	2.140352075978987330e+02	7.767454392068835922e+00	7.658366883136286773e+00	7.134776354580370850e+00	2.535896758538401796e-01	1.666991645781928266e+00	6.668519375131532456e+01
1.402341137123745966e+03	2.137799783973288754e+02	7.887559642344145416e+00	7.780234570553554718e+00	7.245607749796423747e+00	2.524956711301266643e-01	1.661840226028888923e+00	6.678418065806488357e+01
1.404013377926421526e+03	2.135253571748451407e+02	8.007664892619441588e+00	7.901822610379243272e+00	7.356439145012463321e+00	2.514016664064133155e-01	1.656688806275850023e+00	6.688316756481439995e+01
1.405685618729097087e+03	2.132713417606471467e+02	8.125801817163873508e+00	8.023131002613359541e+00	7.467270540228502895e+00	2.503553522454870506e-01	1.651632977489590148e+00	6.698344084836617185e+01
1.407357859531772647e+03	2.130179299952471581e+02	8.243906407815396520e+00	8.144159747255912407e+00	7.578101935444542470e+00	2.493098215024300568e-01	1.646578718986152268e+00	6.708373526336440307e+01
1.409030100334448207e+03	2.127651197294089229e+02	8.362010998466935519e+00	8.264908844306910751e+00	7.688933330660595367e+00	2.482642907593729520e-01	1.641524460482713499e+00	6.718402967836262007e+01
1.410702341137123767e+03	2.125129088240872193e+02	8.480115589118458530e+00	8.385378293766326152e+00	7.799764725876636717e+00	2.472187600163159305e-01	1.636470201979275396e+00	6.728432409336085129e+01
1.412374581939799327e+03	2.122612951503670331e+02	8.598220179769981542e+00	8.505568095634176373e+00	7.910596121092676292e+00	2.461732292732589367e-01	1.631415943475837516e+00	6.738461850835906830e+01
1.414046822742474887e+03	2.120102765894039578e+02	8.716324770421504553e+00	8.625478249910454309e+00	8.021427516308715866e+00	2.451276985302019429e-01	1.626361684972399635e+00	6.748491292335728531e+01
1.415719063545150448e+03	2.117598510323647361e+02	8.832503249281298707e+00	8.745108756595168842e+00	8.132258911524754552e+00	2.441274760549982659e-01	1.621397145243951732e+00	6.758645881008520462e+01
1.417391304347826008e+03	2.115100163803680857e+02	8.948566243922316588e+00	8.864459615688316418e+00	8.243090306740795015e+00	2.431299701354689147e-01	1.616437984799657723e+00	6.768807973152065927e+01
1.419063545150501568e+03	2.112607705444261228e+02	9.064629238563336244e+00	8.983530827189893486e+00	8.353921701956833701e+00	2.421324642159395635e-01	1.611478824355363493e+00	6.778970065295612812e+01
1.420735785953177128e+03	2.110121114453860969e+02	9.180692233204355901e+00	9.102322391099903598e+00	8.464753097172874163e+00	2.411349582964102123e-01	1.606519663911069262e+00	6.789132157439158277e+01
1.422408026755852916e+03	2.107640370138725530e+02	9.296755227845387992e+00	9.220834307418360964e+00	8.575584492388927060e+00	2.401374523768807223e-01	1.601560503466774588e+00	6.799294249582706584e+01
1.424080267558528476e+03	2.105165451902301470e+02	9.412818222486409425e+00	9.339066576145238940e+00	8.686415887604965747e+00	2.391399464573513711e-01	1.596601343022480135e+00	6.809456341726253470e+01
1.425752508361204036e+03	2.102696339244663477e+02	9.527073822423316685e+00	9.457019197280544631e+00	8.797247282821006209e+00	2.381857135833579664e-01	1.591726249022954898e+00	6.819739948747655944e+01
1.427424749163879596e+03	2.100233011761949342e+02	9.641135339707448182e+00	9.574692170824301130e+00	8.908078678037060882e+00	2.372361274793548247e-01	1.586860182292666011e+00	6.830036604346547335e+01
1.429096989966555157e+03	2.097775449145798916e+02	9.755196856991563692e+00	9.692085496776472908e+00	9.018910073253099569e+00	2.362865413753518218e-01	1.581994115562377790e+00	6.840333259945438726e+01
1.430769230769230717e+03	2.095323631182795623e+02	9.869258374275682755e+00	9.809199175137079507e+00	9.129741468469140031e+00	2.353369552713488466e-01	1.577128048832089346e+00	6.850629915544330117e+01
1.432441471571906277e+03	2.092877537753910815e+02	9.983319891559800041e+00	9.926033205906115597e+00	9.240572863685178717e+00	2.343873691673458437e-01	1.572261982101801125e+00	6.860926571143220087e+01
1.434113712374581837e+03	2.090437148833955234e+02	1.009738140884391733e+01	1.004258758908358473e+01	9.351404258901219180e+00	2.334377830633428408e-01	1.567395915371512682e+00	6.871223226742111478e+01
1.435785953177257625e+03	2.088002444491031895e+02	1.020986941997390929e+01	1.015886232466950112e+01	9.462235654117272077e+00	2.325297776643820979e-01	1.562608473637604245e+00	6.881637620942544231e+01
1.437458193979933185e+03	2.085573404885993511e+02	1.032210684932758404e+01	1.027485741266383812e+01	9.573067049333310763e+00	2.316283940170440758e-01	1.557833552980403491e+00	6.892070765084204709e+01
1.439130434782608745e+03	2.083150010271903341e+02	1.043434427868125702e+01	1.039057285306660461e+01	9.683898444549351225e+00	2.307270103697061092e-01	1.553058632323202737e+00	6.902503909225865186e+01
1.440802675585284305e+03	2.080732240993500568e+02	1.054658170803493356e+01	1.050600864587780414e+01	9.794729839765389912e+00	2.298256267223681426e-01	1.548283711666001761e+00	6.912937053367527085e+01
1.442474916387959638e+03	2.078320077486668254e+02	1.065881913738860831e+01	1.062116479109743672e+01	9.905561234981428598e+00	2.289242430750301482e-01	1.543508791008801007e+00	6.923370197509186141e+01
1.444147157190635426e+03	2.075913500277906110e+02	1.077105656674229728e+01	1.073604128872551655e+01	1.001639263019748327e+01	2.280228594276920706e-01	1.538733870351599586e+00	6.933803341650849461e+01
1.445819397993310986e+03	2.073512489983807541e+02	1.088179599008967280e+01	1.085063813876201344e+01	1.012722402541352373e+01	2.271617036071897355e-01	1.534032335562689253e+00	6.944350302018742127e+01
1.447491638795986546e+03	2.071117027310536116e+02	1.099221152024649761e+01	1.096495534120694337e+01	1.023805542062956242e+01	2.263092456951924514e-01	1.529346667988544572e+00	6.954921871300415148e+01
1.449163879598662106e+03	2.068727093053311705e+02	1.110262705040332420e+01	1.107899289606030280e+01	1.034888681584560288e+01	2.254567877831951117e-01	1.524661000414399670e+00	6.965493440582089590e+01
1.450836120401337894e+03	2.066342668095896613e+02	1.121304258056016323e+01	1.119275080332211303e+01	1.045971821106165756e+01	2.246043298711976888e-01	1.519975332840254545e+00	6.976065009863764033e+01
1.452508361204013454e+03	2.063963733410085410e+02	1.132345811071698805e+01	1.130622906299233854e+01	1.057054960627769624e+01	2.237518719592003769e-01	1.515289665266109642e+00	6.986636579145438475e+01
1.454180602006689014e+03	2.061590270055197891e+02	1.143387364087381464e+01	1.141942767507100065e+01	1.068138100149373670e+01	2.228994140472030649e-01	1.510603997691964961e+00	6.997208148427111496e+01
1.455852842809364574e+03	2.059222259177578849e+02	1.154311339650258184e+01	1.153234663955809047e+01	1.079221239670977539e+01	2.220861673283489601e-01	1.505986671009112765e+00	7.007889463450412393e+01
1.457525083612040135e+03	2.056859682010096151e+02	1.165202502900725356e+01	1.164498595645362933e+01	1.090304379192582829e+01	2.212838632680463602e-01	1.501388416202899867e+00	7.018601405192309528e+01
1.459197324414715695e+03	2.054502519871647905e+02	1.176093666151191108e+01	1.175734562575758524e+01	1.101387518714186875e+01	2.204815592077438435e-01	1.496790161396687413e+00	7.029313346934203821e+01
1.460869565217391255e+03	2.052150754166666502e+02	1.186984829401657038e+01	1.186942564746997242e+01	1.112470658235790744e+01	2.196792551474413546e-01	1.492191906590475181e+00	7.040025288676096693e+01
1.462541806020066815e+03	2.049804366384633170e+02	1.197875992652122612e+01	1.198122602159079619e+01	1.123553797757394790e+01	2.188769510871388380e-01	1.487593651784262727e+00	7.050737230417992407e+01
1.464214046822742375e+03	2.047463338099589123e+02	1.208767155902588541e+01	1.209274674812004946e+01	1.134636937278998658e+01	2.180746470268363768e-01	1.482995396978050495e+00	7.061449172159886700e+01
1.465886287625418163e+03	2.045127650969655235e+02	1.219527428947145253e+01	1.220398782705774998e+01	1.145720076800604126e+01	2.173108700135486793e-01	1.478460624448636240e+00	7.072266639120552156e+01
1.467558528428093723e+03	2.042797286736553986e+02	1.230242050911709661e+01	1.231494925840386756e+01	1.156803216322208172e+01	2.165605302264679843e-01	1.473947992876798008e+00	7.083120910517189373e+01
1.469230769230769283e+03	2.040472227225130837e+02	1.240956672876274425e+01	1.242563104215841818e+01	1.167886355843812041e+01	2.158101904393872894e-01	1.469435361304959997e+00	7.093975181913826589e+01
1.470903010033444843e+03	2.038152454342883004e+02	1.251671294840839010e+01	1.253603317832140185e+01	1.178969495365415909e+01	2.150598506523065667e-01	1.464922729733121765e+00	7.104829453310463805e+01
1.472575250836120404e+03	2.035837950079491350e+02	1.262385916805403596e+01	1.264615566689281856e+01	1.190052634887019956e+01	2.143095108652258718e-01	1.460410098161283976e+00	7.115683724707102442e+01
1.474247491638795964e+03	2.033528696506351707e+02	1.273100538769969603e+01	1.275599850787268075e+01	1.201135774408625423e+01	2.135591710781450381e-01	1.455897466589445077e+00	7.126537996103741079e+01
1.475919732441471524e+03	2.031224675776115873e+02	1.283709559799992306e+01	1.286556170126095999e+01	1.212218913930229292e+01	2.128470014209455918e-01	1.451443637608279102e+00	7.137493420354716989e+01
1.477591973244147084e+03	2.028925870122227195e+02	1.294273540661968624e+01	1.297484524705767406e+01	1.223302053451833338e+01	2.121511118191421741e-01	1.447014888694604151e+00	7.148491987609850185e+01
1.479264214046822644e+03	2.026632261858467245e+02	1.304837521523944766e+01	1.308384914526281939e+01	1.234385192973437206e+01	2.114552222173387563e-01	1.442586139780929422e+00	7.159490554864983380e+01
1.480936454849498432e+03	2.024343833378500221e+02	1.315401502385922150e+01	1.319257339587641198e+01	1.245468332495042496e+01	2.107593326155352553e-01	1.438157390867254248e+00	7.170489122120116576e+01
1.482608695652173765e+03	2.022060567155425304e+02	1.325965483247897048e+01	1.330101799889840741e+01	1.256551472016645121e+01	2.100634430137319208e-01	1.433728641953579741e+00	7.181487689375248351e+01
1.484280936454849552e+03	2.019782445741325034e+02	1.336529464109874432e+01	1.340918295432886431e+01	1.267634611538250411e+01	2.093675534119284198e-01	1.429299893039904346e+00	7.192486256630382968e+01
1.485953177257525340e+03	2.017509451766823929e+02	1.347003289358661959e+01	1.351706826216775248e+01	1.278717751059855701e+01	2.087097962453079991e-01	1.424925438869932393e+00	7.203581450828075106e+01
1.487625418060200673e+03	2.015241567940647371e+02	1.357430796127275663e+01	1.362467392241504704e+01	1.289800890581458326e+01	2.080716300545616404e-01	1.420578879247185400e+00	7.214726288225611484e+01
1.489297658862876233e+03	2.012978777049180223e+02	1.367858302895892031e+01	1.373199993507080130e+01	1.300884030103063616e+01	2.074334638638151151e-01	1.416232319624436853e+00	7.225871125623152125e+01
1.490969899665551793e+03	2.010721061956033964e+02	1.378285809664507156e+01	1.383904630013497261e+01	1.311967169624667662e+01	2.067952976730686732e-01	1.411885760001689194e+00	7.237015963020688503e+01
1.492642140468227353e+03	2.008468405601613256e+02	1.388713316433122280e+01	1.394581301760757874e+01	1.323050309146271708e+01	2.061571314823222312e-01	1.407539200378941535e+00	7.248160800418226302e+01
1.494314381270902913e+03	2.006220791002685928e+02	1.399140823201737227e+01	1.405230008748861437e+01	1.334133448667875754e+01	2.055189652915757892e-01	1.403192640756193654e+00	7.259305637815764101e+01
1.495986622073578701e+03	2.003978201251955795e+02	1.409460404257604971e+01	1.415850750977809724e+01	1.345216588189481044e+01	2.049192007011665373e-01	1.398896033102065228e+00	7.270542421128676835e+01
1.497658862876254034e+03	2.001740619517641733e+02	1.419713893997520060e+01	1.426443528447598830e+01	1.356299727711083491e+01	2.043429524002147724e-01	1.394630014927092709e+00	7.281835510083571705e+01
1.499331103678929821e+03	1.999508029043051636e+02	1.429967383737437459e+01	1.437008341158233549e+01	1.367382867232688959e+01	2.037667040992628686e-01	1.390363996752118858e+00	7.293128599038472260e+01
1.501003344481605382e+03	1.997280413146167461e+02	1.440220873477353791e+01	1.447545189109710151e+01	1.378466006754292827e+01	2.031904557983110204e-01	1.386097978577145895e+00	7.304421687993369972e+01
1.502675585284281169e+03	1.995057755219229705e+02	1.450474363217271190e+01	1.458054072302031479e+01	1.389549146275898295e+01	2.026142074973591445e-01	1.381831960402172044e+00	7.315714776948269105e+01
1.504347826086956502e+03	1.992840038728323577e+02	1.460727852957186101e+01	1.468534990735193446e+01	1.400632285797500920e+01	2.020379591964073518e-01	1.377565942227199525e+00	7.327007865903165396e+01
1.506020066889632062e+03	1.990627247212968882e+02	1.470920302245975719e+01	1.478987944409201205e+01	1.411715425319106210e+01	2.015006697358464605e-01	1.373345691861998175e+00	7.338388063183747079e+01
1.507692307692307622e+03	1.988419364285714437e+02	1.481068513159033984e+01	1.489412933324050847e+01	1.422798564840710078e+01	2.009916152536875000e-01	1.369158611198653563e+00	7.349831391236946843e+01
1.509364548494983183e+03	1.986216373631730505e+02	1.491216724072092070e+01	1.499809957479743794e+01	1.433881704362314125e+01	2.004825607715285118e-01	1.364971530535308730e+00	7.361274719290146606e+01
1.511036789297658970e+03	1.984018259008410610e+02	1.501364934985151578e+01	1.510179016876281111e+01	1.444964843883919414e+01	1.999735062893694681e-01	1.360784449871963453e+00	7.372718047343347791e+01
1.512709030100334530e+03	1.981825004244969932e+02	1.511513145898209842e+01	1.520520111513660666e+01	1.456047983405523283e+01	1.994644518072104800e-01	1.356597369208618620e+00	7.384161375396546134e+01
1.514381270903010090e+03	1.979636593242049400e+02	1.521661356811267929e+01	1.530833241391883348e+01	1.467131122927127329e+01	1.989553973250514918e-01	1.352410288545274009e+00	7.395604703449747319e+01
1.516053511705685651e+03	1.977453009971321478e+02	1.531741278122475514e+01	1.541118406510948979e+01	1.478214262448731198e+01	1.984861191462982954e-01	1.348264943987817599e+00	7.407130144371269864e+01
1.517725752508361438e+03	1.975274238475099082e+02	1.541762884717497428e+01	1.551375606870859514e+01	1.489297401970336665e+01	1.980508072491050098e-01	1.344155239251119349e+00	7.418725704146645228e+01
1.519397993311036998e+03	1.973100262865947343e+02	1.551784491312517567e+01	1.561604842471611931e+01	1.500380541491940711e+01	1.976154953519118074e-01	1.340045534514421544e+00	7.430321263922017749e+01
1.521070234113712331e+03	1.970931067326297068e+02	1.561806097907538060e+01	1.571806113313207653e+01	1.511463681013544580e+01	1.971801834547185772e-01	1.335935829777724182e+00	7.441916823697391692e+01
1.522742474916387891e+03	1.968766636108060482e+02	1.571827704502558376e+01	1.581979419395646502e+01	1.522546820535148626e+01	1.967448715575253471e-01	1.331826125041026376e+00	7.453512383472764213e+01
1.524414715719063452e+03	1.966606953532250941e+02	1.581849311097578870e+01	1.592124760718928478e+01	1.533629960056752672e+01	1.963095596603321447e-01	1.327716420304328571e+00	7.465107943248138156e+01
1.526086956521739012e+03	1.964452003988604076e+02	1.591796048128107088e+01	1.602242137283053935e+01	1.544713099578356541e+01	1.959150614620343289e-01	1.323644566543568324e+00	7.476780461414131196e+01
1.527759197324414799e+03	1.962301771935201202e+02	1.601667612478498981e+01	1.612331549088023763e+01	1.555796239099962008e+01	1.955615422002792703e-01	1.319610717001562294e+00	7.488530249543175898e+01
1.529431438127090132e+03	1.960156241898097846e+02	1.611539176828888031e+01	1.622392996133834586e+01	1.566879378621564456e+01	1.952080229385242949e-01	1.315576867459556931e+00	7.500280037672219180e+01
1.531103678929765920e+03	1.958015398470948014e+02	1.621410741179279569e+01	1.632426478420490668e+01	1.577962518143169746e+01	1.948545036767692362e-01	1.311543017917550902e+00	7.512029825801265304e+01
1.532775919732441480e+03	1.955879226314641244e+02	1.631282305529670396e+01	1.642431995947988810e+01	1.589045657664773792e+01	1.945009844150142331e-01	1.307509168375545539e+00	7.523779613930310006e+01
1.534448160535117040e+03	1.953747710156931134e+02	1.641153869880060867e+01	1.652409548716330434e+01	1.600128797186377838e+01	1.941474651532592022e-01	1.303475318833539953e+00	7.535529402059353288e+01
1.536120401337792600e+03	1.951620834792074675e+02	1.650991658155625785e+01	1.662359136725516606e+01	1.611211936707983128e+01	1.938359599068330830e-01	1.299475576100006302e+00	7.547350834075324144e+01
1.537792642140468161e+03	1.949498585080469581e+02	1.660789569831834811e+01	1.672280759975544484e+01	1.622295076229586996e+01	1.935740571102227137e-01	1.295516100435506690e+00	7.559256850063523814e+01
1.539464882943143948e+03	1.947380945948294197e+02	1.670587481508044903e+01	1.682174418466417265e+01	1.633378215751192286e+01	1.933121543136122611e-01	1.291556624771006412e+00	7.571162866051723483e+01
1.541137123745819281e+03	1.945267902387152787e+02	1.680385393184252507e+01	1.692040112198130331e+01	1.644461355272794734e+01	1.930502515170019195e-01	1.287597149106507244e+00	7.583068882039921732e+01
1.542809364548495068e+03	1.943159439453717425e+02	1.690183304860462599e+01	1.701877841170689365e+01	1.655544494794400023e+01	1.927883487203914947e-01	1.283637673442006966e+00	7.594974898028122823e+01
1.544481605351170629e+03	1.941055542269380680e+02	1.699981216536671624e+01	1.711687605384090460e+01	1.666627634316004247e+01	1.925264459237810699e-01	1.279678197777507354e+00	7.606880914016321071e+01
1.546153846153846189e+03	1.938956196019900631e+02	1.709714726505626814e+01	1.721469404838334682e+01	1.677710773837608116e+01	1.923078412264881965e-01	1.275749220359401859e+00	7.618853098526662393e+01
1.547826086956521749e+03	1.936861385955056107e+02	1.719358634099272010e+01	1.731223239533422031e+01	1.688793913359211984e+01	1.921494773630283426e-01	1.271862675284106015e+00	7.630917343589550228e+01
1.549498327759197537e+03	1.934771097388301087e+02	1.729002541692918626e+01	1.740949109469354283e+01	1.699877052880817629e+01	1.919911134995684332e-01	1.267976130208809948e+00	7.642981588652440905e+01
1.551170568561872869e+03	1.932685315696420787e+02	1.738646449286562756e+01	1.750647014646127175e+01	1.710960192402420077e+01	1.918327496361085793e-01	1.264089585133514548e+00	7.655045833715325898e+01
1.552842809364548430e+03	1.930604026319190041e+02	1.748290356880209373e+01	1.760316955063745326e+01	1.722043331924025722e+01	1.916743857726486699e-01	1.260203040058218260e+00	7.667110078778215154e+01
1.554515050167223990e+03	1.928527214759036212e+02	1.757934264473854569e+01	1.769958930722205892e+01	1.733126471445629591e+01	1.915160219091888161e-01	1.256316494982922638e+00	7.679174323841101568e+01
1.556187290969899550e+03	1.926454866580700696e+02	1.767551563954969041e+01	1.779572941621509585e+01	1.744209610967233459e+01	1.914022158615814595e-01	1.252456970084027343e+00	7.691299100537244726e+01
1.557859531772575338e+03	1.924386967410905811e+02	1.777125038309562655e+01	1.789158987761657471e+01	1.755292750488838749e+01	1.913617991577311328e-01	1.248641949005085072e+00	7.703523576394040617e+01
1.559531772575250898e+03	1.922323502938022841e+02	1.786698512664155558e+01	1.798717069142648128e+01	1.766375890010442617e+01	1.913213824538807784e-01	1.244826927926143245e+00	7.715748052250835087e+01
1.561204013377926685e+03	1.920264458911739212e+02	1.796271987018749172e+01	1.808247185764482623e+01	1.777459029532047907e+01	1.912809657500304517e-01	1.241011906847201196e+00	7.727972528107632399e+01
1.562876254180602018e+03	1.918209821142735052e+02	1.805845461373340655e+01	1.817749337627157757e+01	1.788542169053650710e+01	1.912405490461801250e-01	1.237196885768260035e+00	7.740197003964425448e+01
1.564548494983277806e+03	1.916159575502351231e+02	1.815418935727934269e+01	1.827223524730678861e+01	1.799625308575256000e+01	1.912001323423297983e-01	1.233381864689317986e+00	7.752421479821222761e+01
1.566220735785953138e+03	1.914113707922272170e+02	1.824947539117229312e+01	1.836669747075041315e+01	1.810708448096858447e+01	1.912053630821462791e-01	1.229590511328449987e+00	7.764700688413304874e+01
1.567892976588628699e+03	1.912072204394197854e+02	1.834388012706423865e+01	1.846088004660249027e+01	1.821791587618463737e+01	1.913002486813802361e-01	1.225845643066551860e+00	7.777087396030387367e+01
1.569565217391304259e+03	1.910035050969528925e+02	1.843828486295617353e+01	1.855478297486298445e+01	1.832874727140067606e+01	1.913951342806141931e-01	1.222100774804653955e+00	7.789474103647468439e+01
1.571237458193979819e+03	1.908002233759046646e+02	1.853268959884810485e+01	1.864840625553191344e+01	1.843957866661671829e+01	1.914900198798481501e-01	1.218355906542756051e+00	7.801860811264550932e+01
1.572909698996655379e+03	1.905973738932596291e+02	1.862709433474003973e+01	1.874174988860927371e+01	1.855041006183275698e+01	1.915849054790820793e-01	1.214611038280857924e+00	7.814247518881632004e+01
1.574581939799331167e+03	1.903949552718776488e+02	1.872149907063198526e+01	1.883481387409507946e+01	1.866124145704881343e+01	1.916797910783160364e-01	1.210866170018959576e+00	7.826634226498715918e+01
1.576254180602006727e+03	1.901929661404625449e+02	1.881573075896696778e+01	1.892759821198930581e+01	1.877207285226485212e+01	1.918210495573520191e-01	1.207141737969032347e+00	7.839069705652829612e+01
1.577926421404682287e+03	1.899914051335311456e+02	1.890955278369775172e+01	1.902010290229196343e+01	1.888290424748089080e+01	1.920720887314294745e-01	1.203465685522954631e+00	7.851620643955833145e+01
1.579598662207357847e+03	1.897902708913825904e+02	1.900337480842853211e+01	1.911232794500305587e+01	1.899373564269693304e+01	1.923231279055069576e-01	1.199789633076876916e+00	7.864171582258838100e+01
1.581270903010033635e+03	1.895895620600676637e+02	1.909719683315932670e+01	1.920427334012259024e+01	1.910456703791298594e+01	1.925741670795844407e-01	1.196113580630798534e+00	7.876722520561843055e+01
1.582943143812709195e+03	1.893892772913585247e+02	1.919101885789011064e+01	1.929593908765054522e+01	1.921539843312902462e+01	1.928252062536619238e-01	1.192437528184721041e+00	7.889273458864848010e+01
1.584615384615384528e+03	1.891894152427184395e+02	1.928484088262089102e+01	1.938732518758693857e+01	1.932622982834506331e+01	1.930762454277393791e-01	1.188761475738643103e+00	7.901824397167852965e+01
1.586287625418060315e+03	1.889899745772717381e+02	1.937833317530895627e+01	1.947843163993176674e+01	1.943706122356111621e+01	1.933737627313769913e-01	1.185102744503289118e+00	7.914417983412181457e+01
1.587959866220735648e+03	1.887909539637742284e+02	1.947087002396767019e+01	1.956925844468501197e+01	1.954789261877714068e+01	1.938059568198814420e-01	1.181494203862790027e+00	7.927135147943175753e+01
1.589632107023411436e+03	1.885923520765831825e+02	1.956340687262640543e+01	1.965980560184670622e+01	1.965872401399319713e+01	1.942381509083859759e-01	1.177885663222290047e+00	7.939852312474172891e+01
1.591304347826086996e+03	1.883941675956284030e+02	1.965594372128513001e+01	1.975007311141682464e+01	1.976955540920923582e+01	1.946703449968904542e-01	1.174277122581790733e+00	7.952569477005168608e+01
1.592976588628762556e+03	1.881963992063825231e+02	1.974848056994385814e+01	1.984006097339537433e+01	1.988038680442527451e+01	1.951025390853949881e-01	1.170668581941291198e+00	7.965286641536162904e+01
1.594648829431438116e+03	1.879990455998322147e+02	1.984101741860257917e+01	1.992976918778235884e+01	1.999121819964131319e+01	1.955347331738994665e-01	1.167060041300791662e+00	7.978003806067158621e+01
1.596321070234113904e+03	1.878021054724491705e+02	1.993341661753400373e+01	2.001919775457778528e+01	2.010204959485736609e+01	1.960125557006821562e-01	1.163465819128181700e+00	7.990757332660764689e+01
1.597993311036789237e+03	1.876055775261615963e+02	2.002531667539813398e+01	2.010834667378162166e+01	2.021288099007339412e+01	1.966558346204732577e-01	1.159923518128856523e+00	8.003642714210371878e+01
1.599665551839464797e+03	1.874094604683253067e+02	2.011721673326228910e+01	2.019721594539391063e+01	2.032371238528944701e+01	1.972991135402644980e-01	1.156381217129530237e+00	8.016528095759983330e+01
1.601337792642140357e+03	1.872137530116958999e+02	2.020911679112643000e+01	2.028580556941462376e+01	2.043454378050548925e+01	1.979423924600556550e-01	1.152838916130204394e+00	8.029413477309591940e+01
1.603010033444815917e+03	1.870184538744001941e+02	2.030101684899057446e+01	2.037411554584376816e+01	2.054537517572152794e+01	1.985856713798468398e-01	1.149296615130878774e+00	8.042298858859200550e+01
1.604682274247491705e+03	1.868235617799082888e+02	2.039291690685472602e+01	2.046214587468135804e+01	2.065620657093758084e+01	1.992289502996380801e-01	1.145754314131552487e+00	8.055184240408812002e+01
1.606354515050167265e+03	1.866290754570060244e+02	2.048464771219178715e+01	2.054989655592736852e+01	2.076703796615361952e+01	1.999156184944605175e-01	1.142223437062420688e+00	8.068099536183692067e+01
1.608026755852843053e+03	1.864349936397670149e+02	2.057558478153976367e+01	2.063736758958182449e+01	2.087786936136967242e+01	2.008057674273604765e-01	1.138746134286611866e+00	8.081155119359844718e+01
1.609698996655518386e+03	1.862413150675254769e+02	2.066652185088771532e+01	2.072455897564468330e+01	2.098870075658570045e+01	2.016959163602602412e-01	1.135268831510804155e+00	8.094210702535994528e+01
1.611371237458194173e+03	1.860480384848484618e+02	2.075745892023569539e+01	2.081147071411600180e+01	2.109953215180175334e+01	2.025860652931602279e-01	1.131791528734995556e+00	8.107266285712147180e+01
1.613043478260869733e+03	1.858551626415094233e+02	2.084839598958366125e+01	2.089810280499574446e+01	2.121036354701779203e+01	2.034762142260600482e-01	1.128314225959187178e+00	8.120321868888299832e+01
1.614715719063545293e+03	1.856626862924606485e+02	2.093933305893162711e+01	2.098445524828391484e+01	2.132119494223383072e+01	2.043663631589599239e-01	1.124836923183378801e+00	8.133377452064449642e+01
1.616387959866220626e+03	1.854706081978067402e+02	2.103021473345119574e+01	2.107052804398052004e+01	2.143202633744986940e+01	2.052957122915188559e-01	1.121368254134643472e+00	8.146456340223421932e+01
1.618060200668896414e+03	1.852789271227779864e+02	2.112074254249980498e+01	2.115632119208556716e+01	2.154285773266592585e+01	2.064754746398100860e-01	1.117954737849896851e+00	8.159684102003993189e+01
1.619732441471571747e+03	1.850876418377038988e+02	2.121127035154838936e+01	2.124183469259902779e+01	2.165368912788195033e+01	2.076552369881010107e-01	1.114541221565150897e+00	8.172911863784563025e+01
1.621404682274247534e+03	1.848967511179867813e+02	2.130179816059700215e+01	2.132706854552093745e+01	2.176452052309800322e+01	2.088349993363922685e-01	1.111127705280404276e+00	8.186139625565135702e+01
1.623076923076923094e+03	1.847062537440758092e+02	2.139232596964559718e+01	2.141202275085127482e+01	2.187535191831404546e+01	2.100147616846833321e-01	1.107714188995657878e+00	8.199367387345706959e+01
1.624749163879598655e+03	1.845161485014409379e+02	2.148285377869419932e+01	2.149669730859003991e+01	2.198618331353008060e+01	2.111945240329743956e-01	1.104300672710911702e+00	8.212595149126276795e+01
1.626421404682274215e+03	1.843264341805469826e+02	2.157326357680900486e+01	2.158109221873723982e+01	2.209701470874612639e+01	2.124066288076796594e-01	1.100893100589833917e+00	8.225839446022999368e+01
1.628093645484950002e+03	1.841371095768282373e+02	2.166254850474639326e+01	2.166520748129287810e+01	2.220784610396217928e+01	2.139270188384180260e-01	1.097542187730957464e+00	8.239241354239631221e+01
1.629765886287625563e+03	1.839481734906628390e+02	2.175183343268377811e+01	2.174904309625694410e+01	2.231867749917821797e+01	2.154474088691561984e-01	1.094191274872081454e+00	8.252643262456263074e+01
1.631438127090300895e+03	1.837596247273472727e+02	2.184111836062115586e+01	2.183259906362943781e+01	2.242950889439425666e+01	2.169677988998943707e-01	1.090840362013205445e+00	8.266045170672893505e+01
1.633110367892976683e+03	1.835714620970714748e+02	2.193040328855854781e+01	2.191587538341038055e+01	2.254034028961030955e+01	2.184881889306327374e-01	1.087489449154328991e+00	8.279447078889525358e+01
1.634782608695652243e+03	1.833836844148935938e+02	2.201968821649592911e+01	2.199887205559974035e+01	2.265117168482634824e+01	2.200085789613709097e-01	1.084138536295452981e+00	8.292848987106157210e+01
1.636454849498327803e+03	1.831962905007153211e+02	2.210895280735892143e+01	2.208158908019753497e+01	2.276200308004239048e+01	2.215508676236359054e-01	1.080790975148093747e+00	8.306260500973246508e+01
1.638127090301003363e+03	1.830092791792568505e+02	2.219786488893248588e+01	2.216402645720376086e+01	2.287283447525842917e+01	2.234727325656982455e-01	1.077501510333688239e+00	8.319838512781623763e+01
1.639799331103679151e+03	1.828226492800326355e+02	2.228677697050606454e+01	2.224618418661842867e+01	2.298366587047448206e+01	2.253945975077608077e-01	1.074212045519282510e+00	8.333416524590003860e+01
1.641471571906354484e+03	1.826363996373268037e+02	2.237568905207961834e+01	2.232806226844150999e+01	2.309449726569050654e+01	2.273164624498228981e-01	1.070922580704877669e+00	8.346994536398381115e+01
1.643143812709030271e+03	1.824505290901689420e+02	2.246460113365319344e+01	2.240966070267304389e+01	2.320532866090655943e+01	2.292383273918854880e-01	1.067633115890471718e+00	8.360572548206759791e+01
1.644816053511705832e+03	1.822650364823098812e+02	2.255351321522675789e+01	2.249097948931299840e+01	2.331616005612260167e+01	2.311601923339478282e-01	1.064343651076066433e+00	8.374150560015138467e+01
1.646488294314381392e+03	1.820799206621978499e+02	2.264241654900220624e+01	2.257201862836138773e+01	2.342699145133864036e+01	2.330887605037565702e-01	1.061055039263321786e+00	8.387731089680814023e+01
1.648160535117056725e+03	1.818951804829545722e+02	2.273071003628009379e+01	2.265277811981820832e+01	2.353782284655467905e+01	2.354846394078854710e-01	1.057825893852056609e+00	8.401487149969459267e+01
1.649832775919732512e+03	1.817108148023515071e+02	2.281900352355799555e+01	2.273325796368346730e+01	2.364865424177073194e+01	2.378805183120146771e-01	1.054596748440791210e+00	8.415243210258105933e+01
1.651505016722407845e+03	1.815268224827865708e+02	2.290729701083587244e+01	2.281345815995714332e+01	2.375948563698675997e+01	2.402763972161432726e-01	1.051367603029526698e+00	8.428999270546749756e+01
1.653177257525083633e+03	1.813432023912603768e+02	2.299559049811377420e+01	2.289337870863927193e+01	2.387031703220280932e+01	2.426722761202724510e-01	1.048138457618261077e+00	8.442755330835396421e+01
1.654849498327759420e+03	1.811599533993532418e+02	2.308388398539167241e+01	2.297301960972983537e+01	2.398114842741886577e+01	2.450681550244016571e-01	1.044909312206995899e+00	8.456511391124043087e+01
1.656521739130434753e+03	1.809770743832020798e+02	2.317217747266955286e+01	2.305238086322880875e+01	2.409197982263489379e+01	2.474640339285302526e-01	1.041680166795731166e+00	8.470267451412686910e+01
1.658193979933110541e+03	1.807945642234771810e+02	2.325973729110119237e+01	2.313146246913623116e+01	2.420281121785094669e+01	2.504056505126893706e-01	1.038508682793637172e+00	8.484198764447351948e+01
1.659866220735786101e+03	1.806124218053596451e+02	2.334727732178386006e+01	2.321026442745207774e+01	2.431364261306698538e+01	2.533619861629070602e-01	1.035338753974778703e+00	8.498134804215828808e+01
1.661538461538461661e+03	1.804306460185185301e+02	2.343481735246652065e+01	2.328878673817635914e+01	2.442447400828302406e+01	2.563183218131246943e-01	1.032168825155920011e+00	8.512070843984304247e+01
1.663210702341136994e+03	1.802492357570882859e+02	2.352235738314918834e+01	2.336702940130907180e+01	2.453530540349906630e+01	2.592746574633423839e-01	1.028998896337061320e+00	8.526006883752781107e+01
1.664882943143812781e+03	1.800681899196464428e+02	2.360989741383186313e+01	2.344499241685022639e+01	2.464613679871511920e+01	2.622309931135604066e-01	1.025828967518202406e+00	8.539942923521259388e+01
1.666555183946488114e+03	1.798875074091912438e+02	2.369743744451451306e+01	2.352267578479979093e+01	2.475696819393114367e+01	2.651873287637777077e-01	1.022659038699344380e+00	8.553878963289734827e+01
1.668227424749163902e+03	1.797071871331194757e+02	2.378446425434473710e+01	2.360007950515781161e+01	2.486779958914719657e+01	2.687628705970326881e-01	1.019543372701475992e+00	8.567984771661592447e+01
1.669899665551839462e+03	1.795272280032044989e+02	2.387145440554263232e+01	2.367720357792425645e+01	2.497863098436323526e+01	2.723826414433612730e-01	1.016431582619393037e+00	8.582102706362262268e+01
1.671571906354515249e+03	1.793476289355742210e+02	2.395844455674053464e+01	2.375404800309913966e+01	2.508946237957928815e+01	2.760024122896903576e-01	1.013319792537309860e+00	8.596220641062932089e+01
1.673244147157190582e+03	1.791683888506895812e+02	2.404543470793841564e+01	2.383061278068243638e+01	2.520029377479531973e+01	2.796221831360184984e-01	1.010208002455227572e+00	8.610338575763600488e+01
1.674916387959866370e+03	1.789895066733226940e+02	2.413242485913632152e+01	2.390689791067418568e+01	2.531112517001136908e+01	2.832419539823475274e-01	1.007096212373144173e+00	8.624456510464271730e+01
1.676588628762542157e+03	1.788109813325353628e+02	2.421941501033422384e+01	2.398290339307436625e+01	2.542195656522742553e+01	2.868617248286766119e-01	1.003984422291060996e+00	8.638574445164942972e+01
1.678260869565217490e+03	1.786328117616580187e+02	2.430600331881886689e+01	2.405862922788296387e+01	2.553278796044344645e+01	2.911834103768071169e-01	1.000923605072820521e+00	8.652856494139359711e+01
1.679933110367893050e+03	1.784549968982679218e+02	2.439254344254380413e+01	2.413407541510000698e+01	2.564361935565950290e+01	2.955892621674624521e-01	9.978688999853113639e-01	8.667158221974661103e+01
1.681605351170568611e+03	1.782775356841686403e+02	2.447908356626872362e+01	2.420924195472547424e+01	2.575445075087553803e+01	2.999951139581172321e-01	9.948141948978026505e-01	8.681459949809959653e+01
1.683277591973244171e+03	1.781004270653685637e+02	2.456562368999364665e+01	2.428412884675937988e+01	2.586528214609158383e+01	3.044009657487720677e-01	9.917594898102937151e-01	8.695761677645259624e+01
1.684949832775919731e+03	1.779236699920603542e+02	2.465216381371856968e+01	2.435873609120170968e+01	2.597611354130762251e+01	3.088068175394268478e-01	9.887047847227850017e-01	8.710063405480558174e+01
1.686622073578595518e+03	1.777472634186000278e+02	2.473870393744349983e+01	2.443306368805248496e+01	2.608694493652367541e+01	3.132126693300821829e-01	9.856500796352760663e-01	8.724365133315859566e+01
1.688294314381270851e+03	1.775712063034865196e+02	2.482466570084777757e+01	2.450711163731167730e+01	2.619777633173969988e+01	3.184131770614435641e-01	9.826431624722515856e-01	8.738825151515618472e+01
1.689966555183946639e+03	1.773954976093409641e+02	2.491052741613973254e+01	2.458087993897931867e+01	2.630860772695575278e+01	3.237511489721228153e-01	9.796445119407133362e-01	8.753312551697860044e+01
1.691638795986622199e+03	1.772201363028864876e+02	2.499638913143168395e+01	2.465436859305538064e+01	2.641943912217179502e+01	3.290891208828014558e-01	9.766458614091753088e-01	8.767799951880098774e+01
1.693311036789297759e+03	1.770451213549279146e+02	2.508225084672362826e+01	2.472757759953987744e+01	2.653027051738783371e+01	3.344270927934800963e-01	9.736472108776372814e-01	8.782287352062337504e+01
1.694983277591973092e+03	1.768704517403315037e+02	2.516811256201557612e+01	2.480050695843280550e+01	2.664110191260387239e+01	3.397650647041586813e-01	9.706485603460993650e-01	8.796774752244577655e+01
1.696655518394648880e+03	1.766961264380051091e+02	2.525397427730753108e+01	2.487315666973417549e+01	2.675193330781992529e+01	3.451030366148380435e-01	9.676499098145608935e-01	8.811262152426819227e+01
1.698327759197324212e+03	1.765221444308783134e+02	2.533960467507927916e+01	2.494552673344395899e+01	2.686276470303595332e+01	3.513392033263952885e-01	9.646959638279062332e-01	8.825901850349490019e+01
1.700000000000000000e+03	1.763485047058823341e+02	2.542518155909637656e+01	2.501761714956219507e+01	2.697359609825200621e+01	3.577831613724857251e-01	9.617523599374551146e-01	8.840576781331517964e+01


==> Data/fibre_hcf_np.txt <==
wav	att	disp
1520	0.0768232790239721	3.101053856
1521	0.0767732900734094	3.104627552
1522	0.0767233011228467	3.108201248
1523	0.076673312172284	3.111774944
1524	0.0766233232217213	3.11534864
1525	0.0765733342711586	3.118922336
1526	0.0765233453205959	3.122496032
1527	0.0764733563700332	3.126069728
1528	0.0764233674194705	3.129643424
1529	0.0763733784689078	3.13321712
1530	0.0763233895183451	3.136790816
1531	0.0762734005677824	3.1403460901
1532	0.0762234116172197	3.1439013642
1533	0.076173422666657	3.1474566383
1534	0.0761234337160943	3.1510119124
1535	0.0760734447655316	3.1545671865
1536	0.0760234558149689	3.1581224606
1537	0.0759734668644062	3.1616777347
1538	0.0759234779138435	3.1652330088
1539	0.0758734889632808	3.1687882829
1540	0.0758235000127181	3.172343557
1541	0.0757735110621554	3.1758864061
1542	0.0757235221115927	3.1794292552
1543	0.07567353316103	3.1829721043
1544	0.0756235442104672	3.1865149534
1545	0.0755735552599045	3.1900578025
1546	0.0755235663093418	3.1936006516
1547	0.0754735773587791	3.1971435007
1548	0.0754235884082164	3.2006863498
1549	0.0753735994576537	3.2042291989
1550	0.075323610507091	3.207772048
1551	0.0752922969498107	3.2113030129
1552	0.0752610024503254	3.2148339778
1553	0.07522970795084	3.2183649427
1554	0.0751984134513546	3.2218959076
1555	0.0751671189518693	3.2254268725
1556	0.0751358244523839	3.2289578374
1557	0.0751045299528985	3.2324888023
1558	0.0750732354534132	3.2360197672
1559	0.0750419409539278	3.2395507321
1560	0.0750106464544425	3.243081697
1561	0.0749793519549571	3.2466022473
1562	0.0749480574554717	3.2501227976
1563	0.0749349561081353	3.2536433479
1564	0.0749321393899113	3.2571638982
1565	0.0749293226716874	3.2606844485
1566	0.0749265059534634	3.2642049988
1567	0.0749236892352395	3.2677255491
1568	0.0749208725170155	3.2712460994
1569	0.0749180557987916	3.2747666497
1570	0.0749152390805676	3.2782872
1571	0.0749124223623436	3.2818039339
1572	0.0749096056441197	3.2853206678
1573	0.0749067889258957	3.2888374017
1574	0.0749039722076718	3.2923541356
1575	0.0749174187754101	3.2958708695
1576	0.0749746723326887	3.2993876034
1577	0.0750319258899673	3.3029043373
1578	0.075089179447246	3.3064210712
1579	0.0751464330045246	3.3099378051
1580	0.0752036865618032	3.313454539
1581	0.0752609401190819	3.3169693953
1582	0.0753181936763605	3.3204842516
1583	0.0753754472336391	3.3239991079
1584	0.0754327007909178	3.3275139642
1585	0.0754899543481964	3.3310288205
1586	0.075547207905475	3.3345436768
1587	0.0756044614627536	3.3380585331
1588	0.075625404636652	3.3415733894
1589	0.0756416643738688	3.3450882457
1590	0.0756579241110856	3.348603102
1591	0.0756741838483024	3.35211549
1592	0.0756904435855193	3.355627878
1593	0.0757067033227361	3.359140266
1594	0.0757229630599529	3.362652654
1595	0.0757392227971697	3.366165042
1596	0.0757554825343865	3.36967743
1597	0.0757717422716034	3.373189818
1598	0.0757880020088202	3.376702206
1599	0.075804261746037	3.380214594
1600	0.0758501134582169	3.383726982
1601	0.0759241351461932	3.3872403954
1602	0.0759981568341694	3.3907538088
1603	0.0760721785221457	3.3942672222
1604	0.0761462002101219	3.3977806356
1605	0.0762202218980982	3.401294049
1606	0.0762942435860744	3.4048074624
1607	0.0763682652740506	3.4083208758
1608	0.0764422869620269	3.4118342892
1609	0.0765163086500031	3.4153477026
1610	0.0765903303379794	3.418861116
1611	0.0766643520259556	3.4223783784
1612	0.0767428947409201	3.4258956408
1613	0.0768537071361127	3.4294129032
1614	0.0769645195313053	3.4329301656
1615	0.0770753319264979	3.436447428
1616	0.0771861443216905	3.4399646904
1617	0.0772969567168831	3.4434819528
1618	0.0774077691120757	3.4469992152
1619	0.0775185815072682	3.4505164776
1620	0.0776293939024608	3.45403374


==> Data/fibre_hcf_np_gla.txt <==
gl	gla_b	gla_t
1619.91404654775	0.0776198691945422	0.0875560603449516
1619.71246207455	0.077597531136233	0.094068569764419
1619.58515834487	0.07758342430503	0.0949743731969473
1619.29511927676	0.077551284381194	0.0919664648067236
1619.22708055961	0.0775437448479801	0.0958376340829481
1619.08425700532	0.0775279182278393	0.0966393346076719
1618.74812292357	0.0774906704051354	0.0973636453827694
1618.68494319608	0.077483669308204	0.0980920534364277
1618.62148414835	0.077476637259129	0.0785611953683327
1618.59138902303	0.0774733023462082	0.0979792037852023
1618.40509972261	0.0774526591826299	0.0787965451298668
1618.27556655293	0.0774383053018411	0.0984784001059126
1618.10654084628	0.0774195751584379	0.0988489172653706
1618.08344499761	0.0774170158521277	0.10639556521806
1618.07579777252	0.0774161684447985	0.0786769191212204
1618.01748674588	0.0774097068602707	0.0792662271055181
1617.80939169661	0.077386647349433	0.0990883618222322
1617.63666876142	0.0773675075072806	0.0796796456836661
1617.62970032516	0.0773667353181674	0.0991744786667787
1617.54002568971	0.0773567982570249	0.0787924017530038
1617.49054952611	0.0773513156848315	0.117437551235113
1617.34958144715	0.0773356946743571	0.0990830052469966
1617.26266374057	0.0773260631151064	0.0800178758705085
1617.16085832675	0.0773147818133572	0.0988267263615743
1617.01415641585	0.0772985254232304	0.0788957993958945
1616.90618289805	0.0772865606191063	0.131807258787962
1616.89612115909	0.0772854456537119	0.0983666961399188
1616.89549459615	0.077285376222772	0.0802623235333797
1616.70000636487	0.0772637137036316	0.0977370708513456
1616.53518786662	0.0772454497710689	0.0804059406447411
1616.49817877185	0.077241348704633	0.0789793142597502
1616.44899750655	0.0772358988108273	0.0969027875716581
1616.3302708155	0.0772227424218186	0.150265141433381
1616.24713792309	0.0772135302668914	0.0959000649823057
1616.18177449437	0.0772062871887963	0.080446733563967
1616.00820014707	0.0771870529996282	0.0947016174614828
1615.992081512	0.0771852668550686	0.0790285492513811
1615.83529018063	0.0771678924320941	0.0803892747444399
1615.80224707514	0.0771642308464307	0.0933348500099715
1615.76274022812	0.0771598529980852	0.173231469961821
1615.57371947411	0.0771389071555922	0.091808437675285
1615.49585458845	0.0771302787611118	0.0790348649803538
1615.49577345123	0.0771302697701016	0.0802507890006006
1615.36532829166	0.0771158148295285	0.0901391485308417
1615.2035194365	0.0770978844027243	0.201420624492582
1615.16326789221	0.077093424032692	0.0800379841947773
1615.14554703592	0.0770914603421612	0.0883299889150011
1615.00948783424	0.0770763832961352	0.0789884805776176
1614.93637633894	0.0770682816362246	0.0864107564115876
1614.83782010744	0.0770573603841513	0.0797710450303936
1614.72367540037	0.0770447117357624	0.084372893126208
1614.6525372976	0.0770368287522048	0.235203608245019
1614.5329714355	0.0770235793726418	0.0788805448197044
1614.5194805586	0.0770220844162599	0.0794677165655358
1614.51538321618	0.0770216303799319	0.0822199204439955
1614.30809152306	0.0769986598909139	0.0798914954095464
1614.20830298138	0.0769876020835979	0.0791446326448543
1614.10972528691	0.0769766784531605	0.274359621577935
1614.06629656131	0.0769718660120569	0.0787087390222295
1613.90601227779	0.0769541045266881	0.0780940958115372
1613.90556475052	0.0769540549351197	0.0785630837402153
1613.90434485525	0.0769539197556031	0.0788192563237217
1613.89997658907	0.0769534356975649	0.0797464275373385
1613.60945337896	0.0769212421247937	0.0784738288727948
1613.60766630973	0.0769210440953722	0.0785023637958823
1613.57501686331	0.0769174261320121	0.319253678260077
1613.49766825763	0.0769088549477522	0.0798312081150659
1613.31833048602	0.0768889820997315	0.0782046228734196
1613.2966670743	0.0768865815251912	0.0821675118957143
1613.16243272829	0.0768717066957926	0.0781801280039294
1613.1045569988	0.0768652933475838	0.0843422943178817
1613.04834728574	0.0768590646146461	0.368525631013778
1613.03640286676	0.0768577410249706	0.0779313911170847
1612.90316031079	0.0768429760982014	0.0864252367511253
1612.72522575964	0.0768232587444007	0.0778386817670507
1612.71938938939	0.0768226120022344	0.088407340370724
1612.52965439856	0.0768015870134487	0.420997696102221
1612.51594130177	0.076800067432348	0.0902986592210291
1612.4472998628	0.0767924611100868	0.077929413292683
1612.34215478451	0.0767808097321178	0.0920538153726709
1612.13501082371	0.0767578556136718	0.0936934773980586
1612.01887893802	0.076744986761261	0.474746310839628
1611.9728481384	0.0767407621599941	0.0951573217849134
1611.86194447458	0.0767320514851381	0.0782021643703032
1611.76037149804	0.076724073667793	0.0965008433075244
1611.61146441426	0.0767123781011557	0.0975995020738115
1611.51596409674	0.0767048772469377	0.528564268166167
1611.39202748407	0.0766951429288955	0.0985892695825912
1611.28519947044	0.0766867523666705	0.078587571529789
1611.25799970087	0.0766846160229218	0.0992948104827265
1611.02998473552	0.0766667071084908	0.0999086861393969
1611.02085653196	0.0766659901546005	0.57747767867294
1610.91245031328	0.0766578714503626	0.100216155753788
1610.71765635115	0.0766434524724786	0.0790326725731438
1610.67425099742	0.0766402395349284	0.100455645662274
1610.5748145084	0.0766328790781642	0.10037182489382
1610.53350578404	0.0766298213366594	0.619486661296613
1610.3248356438	0.076614375220648	0.100260509321259
1610.24509165369	0.0766084724358945	0.099855238269403
1610.15909984815	0.076602107177296	0.0795498464495091
1610.12203729131	0.0765993637442779	0.0778095515022571
1610.05386465749	0.0765943174908487	0.650768604951855
1609.98175009376	0.0765889794491142	0.0994615794391217
1609.9232828937	0.0765846516082746	0.0987553294659797
1609.75819693143	0.0765724316666857	0.07807731757935
1609.64500899473	0.0765640533045532	0.0981059334704489
1609.60956604005	0.0765614297572206	0.0801304034407433
1609.60939208353	0.0765614168806653	0.0971678466758629
1609.58188918116	0.0765593810694078	0.668015981697356
1609.40409368839	0.0765462203469183	0.0782954833161178
1609.31462871302	0.0765395979984268	0.0963540755737691
1609.30342458971	0.0765387686503073	0.0952759175438309
1609.11753935064	0.0765250091111411	0.668696781691981
1609.069079322	0.0765214220180218	0.080759494791544
1609.05971982111	0.0765207292119673	0.0784513199131381
1609.00538868256	0.0765167075293821	0.0931611147935336
1608.99062894456	0.0765156149886613	0.094330590204096
1608.72506623554	0.076495957588676	0.0785411250199344
1608.71529419737	0.0764952342459161	0.0909865387035083
1608.67303187433	0.0764921059174264	0.0921700053626843
1608.66077856477	0.0764911989067698	0.650595578588323
1608.53766105603	0.0764820855409536	0.0813967589005997
1608.43315438502	0.0764743497807603	0.088845741568628
1608.40012481599	0.0764719048763076	0.0785631744934443
1608.36186264133	0.0764690726455536	0.0899919883505114
1608.21157344157	0.0764579479853031	0.612133720440743
1608.15898420613	0.0764540552413261	0.086806571421101
1608.08488774703	0.0764485704963506	0.0785214617492181
1608.05714928495	0.0764465172485658	0.0878778711631794
1608.01533157176	0.0764434218308475	0.0820653558418754
1607.89280068846	0.0764343518880369	0.0849293754467857
1607.77934689646	0.0764259538468453	0.078427238739963
1607.7698949684	0.0764252541991757	0.554545072656744
1607.75892284179	0.0764244420238437	0.0859070404749628
1607.63462360131	0.076415241184249	0.0832674257931176
1607.50210923472	0.076405432247153	0.0826729085619583
1607.48349499903	0.0764040543900071	0.0782861061639513
1607.46721719345	0.0764028494793612	0.0841200909946528
1607.38447451964	0.0763967247269783	0.0818205841875629
1607.33571725619	0.0763931156320366	0.478810975408673
1607.19732492977	0.0763828715984322	0.0781108460108474
1607.18206905501	0.0763817423328307	0.0825491507953409
1607.14237641624	0.0763788042167089	0.0805975342381241
1606.99801248321	0.0763681181547026	0.0831942768953442
1606.92083027937	0.076362404997693	0.0779131897184368
1606.90901854529	0.0763615306731986	0.388411406227441
1606.90835489432	0.0763614815486336	0.0795906455836704
1606.90351746599	0.0763611234740232	0.0812103843932152
1606.68243653819	0.0763447586905678	0.0787713726172867
1606.6540047776	0.0763426541236572	0.0777042427953073
1606.63160487222	0.0763409960448501	0.0800831551194332
1606.50305662194	0.0763314806863782	0.0835768522641659
1606.48977914476	0.0763304978651049	0.287186163440599
1606.46464928202	0.0763286377102463	0.0781243880444571
1606.39684250189	0.0763236185379251	0.077495696724503
1606.36637546669	0.0763213633165516	0.0791602613273134
1606.2550230172	0.0763131208202802	0.0776195061890181
1606.10787607305	0.0763022287550938	0.0784226412093862
1606.0779785645	0.0763000156910446	0.18033271668729
1606.01725793968	0.0762955210479004	0.0837933732507113
1605.85615572956	0.0762835959903711	0.077840918429334
1605.61126476701	0.076265468747953	0.0773902917832106
1605.54062916617	0.0762602401815472	0.0837749426656162
1605.4741890481	0.0762553221718587	0.126728576915348
1605.0810163189	0.0762262188627764	0.236472941872487
1605.07318325467	0.0762256390461405	0.0835220284806171
1604.69529435069	0.0761976670716003	0.345606643785103
1604.61492993573	0.0761917183619518	0.0830104051595399
1604.31700964451	0.0761696657991132	0.448067078774232
1604.16587758523	0.0761584787489782	0.0822557060007236
1603.94616913007	0.0761422155582647	0.539269402853206
1603.72603314528	0.0761259207210861	0.0812703360244025
1603.58278626267	0.0761153173450378	0.61537340706644
1603.29539896605	0.0760940444522392	0.0801110902519368
1603.22687755961	0.0760889723820718	0.672453321486292
1602.87846343005	0.076063182180087	0.709607647078576
1602.87397582926	0.0760628500003017	0.0787689484556198
1602.53756738337	0.0760379484792874	0.725267658427894
1602.4617548606	0.0760323367083821	0.077368699787418
1602.20421660969	0.0760132732923318	0.721441799428246
1601.87844217112	0.0759891589184892	0.700444976216911
1601.56027760085	0.0759656078399436	0.665277115746479
1601.47147873234	0.0759590347978058	0.0780158643424681
1601.24976019424	0.0759426228173599	0.618757655948125
1601.09151025409	0.075930908889668	0.0793982604780439
1600.9469303506	0.0759202068411646	0.565043557625153
1600.72071510554	0.0759034620068786	0.0806820955424096
1600.65183122333	0.0758983631056438	0.507304517233978
1600.36450839748	0.0758770949850803	0.448831064520151
1600.35907690197	0.075876692936614	0.0818025761640556
1600.08501067472	0.0758564060918561	0.391812146606117
1600.00657794478	0.0758506003687929	0.0827483097330647
1599.81338880477	0.0758415570154036	0.338618655671931
1599.66319815674	0.0758346705170383	0.0834307319615195
1599.54969593467	0.0758294662458201	0.290199079738662
1599.32891559737	0.075819343089339	0.0838639189131384
1599.29398721859	0.0758177415633685	0.247552503864991
1599.04631958663	0.0758063855783914	0.211183849241584
1599.00370620986	0.0758044316821049	0.0840327974886277
1598.80675094392	0.0758011195671677	0.18056108522514
1598.68754392228	0.0757991812923215	0.0839344725015143
1598.57534104707	0.0757973569030556	0.155505697392657
1598.38040131769	0.0757941872342828	0.0836444833075388
1598.35215054265	0.0757937278841044	0.135462217503759
1598.13723979442	0.0757902334918131	0.119719333901283
1598.08225003783	0.0757893393728214	0.0831769803143694
1597.93067001893	0.0757868747215467	0.10762267114296
1597.79306006587	0.0757846372198716	0.082538394904634
1597.73250221209	0.0757836525650827	0.0984708309494508
1597.54279649807	0.0757805680000242	0.0916811808103008
1597.51280080634	0.075780080277959	0.0818432860632468
1597.36161213713	0.0757776219899275	0.0867607650693472
1597.24143974947	0.0757756680184834	0.08109294315028
1597.18900619954	0.0757748154627402	0.0832370730668207
1597.02503374049	0.0757721493136453	0.0807665613666377
1596.97894446323	0.0757713999141084	0.0803337604669222
1596.86974692684	0.0757696243908621	0.0790603663049215
1596.72527973637	0.0757672753923086	0.0796204099037771
1596.72319393732	0.0757672414777641	0.0779008985227375
1596.58541794312	0.0757650012763037	0.0771271154914161
1596.48040895269	0.0757632938577139	0.0789480100852057
1596.24428375065	0.0757594545239784	0.0783419359487104
1596.01710206605	0.0757557606094864	0.0777916569122451
1595.79827083482	0.0757522024711717	0.0773598938545725
1595.58820374813	0.0757487868355443	0.0769831755789135
1593.29367742014	0.075711478440414	0.0767751257744275
1592.7396861655	0.0757024706881932	0.0769910752912973
1592.19536827229	0.0756936202222872	0.0772231920520921
1591.66077645601	0.0756849278998362	0.0774650166450389
1591.47641696282	0.0756819302629236	0.0771706646851068
1591.1359593506	0.0756763945116154	0.0777063271975443
1590.8652647945	0.0756719930892671	0.0780149709938209
1590.62096122789	0.075668020777473	0.0779291355361729
1590.26012466536	0.075662153669788	0.0792845304841089
1590.11582298124	0.0756598073623242	0.0781231973161945
1589.66112656982	0.0756524141181612	0.0811658689433384
1589.62058153123	0.0756517548664882	0.0782668963334876
1589.13527056227	0.0756438638376644	0.0783478365120724
1589.06839148861	0.0756427764015015	0.083902167033492
1588.65991876232	0.0756361347423117	0.0783531277677713
1588.48203586311	0.0756332424131153	0.0877951780848525
1588.19455282179	0.0756285680144091	0.0782695047767323
1587.90216845804	0.075623355733656	0.0932556206107598
1587.73919402092	0.0756199425316784	0.0780911270925565
1587.32889277233	0.0756113495212785	0.100747224078493
1587.29386036275	0.0756106158314326	0.0778208166381008
1586.8585656852	0.0755963638451102	0.0774596733560341
1586.76230549532	0.0755908526068152	0.110816192498381
1586.4333198304	0.075572017007205	0.077018455385139
1586.20249795168	0.0755588016335506	0.124089574170847
1585.64955578575	0.0755271437275817	0.141285404036034
1585.10355971455	0.0754958835102454	0.162994187271124
1585.03315418466	0.0754918525432067	0.076636979787871
1584.56458470736	0.0754650252737992	0.189948085526095
1584.46063798349	0.0754590739540902	0.0770466970075101
1584.32824573276	0.0754514940267801	0.0767863707485404
1584.27416842991	0.0754483979088236	0.0766969032119943
1584.03270101448	0.0754345730403231	0.222605684431486
1583.91425161732	0.0754277913909786	0.0771496809662143
1583.8957261505	0.0754267307421029	0.0775899031061908
1583.79523048707	0.0754209770078805	0.0772578949873225
1583.56432884157	0.075407757067294	0.0775479146396011
1583.50797457903	0.0754045305852957	0.260879883607318
1583.33845229897	0.0753948248317244	0.0782955518715315
1583.26817204361	0.0753908010370986	0.0778782570115787
1583.22437590873	0.0753882935525814	0.077873974301092
1582.99046594843	0.0753749013752714	0.305221710821194
1582.89436512324	0.075369399261172	0.0781107533995031
1582.78884782892	0.0753633580207176	0.0791855384470534
1582.74711518447	0.0753609686783684	0.0786662682658799
1582.57426454163	0.0753510723641879	0.0782522249730116
1582.48023189981	0.0753456886609431	0.354380643911062
1582.26403872973	0.0753333108328969	0.0782972120045252
1582.24694156468	0.0753323319593784	0.0802762917533213
1582.23210162874	0.0753314823202561	0.0796509603460913
1581.97732428961	0.0753168954112767	0.407294617408629
1581.96364811213	0.0753161124014661	0.0782502882127855
1581.77928389232	0.0753055568940473	0.0763972655269178
1581.72316989953	0.0753023441683466	0.0808502050120392
1581.71276101576	0.0753017482227237	0.0815841707390943
1581.67304913032	0.075299474576016	0.0781289849014865
1581.48179146282	0.0752885243941946	0.462488149594771
1581.39219564105	0.0752833947146812	0.0779405330437553
1581.30467589274	0.0752783838977582	0.076528290075609
1581.22035654741	0.0752735563152906	0.082262783670851
1581.18632967035	0.0752716081555362	0.0831165858759292
1581.1210372146	0.0752678699301805	0.0777037250494612
1580.99367708741	0.0752605781098435	0.517525943532089
1580.85951994419	0.0752528971361601	0.0774355744918773
1580.83655267315	0.0752515821781919	0.0766487730105106
1580.72369646715	0.0752451207589376	0.0838972497539328
1580.66766981192	0.0752419130336231	0.0848436178687277
1580.60758663892	0.0752384730582366	0.0771519224075203
1580.51302142519	0.0752330588633556	0.569063686027879
1580.37493064459	0.0752251526749386	0.0767520118414997
1580.36517602608	0.075224594188329	0.0768691156327337
1580.23322003112	0.0752170392382134	0.0857160722630236
1580.15680231262	0.0752126640519902	0.086746420601793
1580.13222320202	0.0752112568104739	0.0765954118967405
1580.0398607878	0.0752059687337006	0.613675512776017
1579.91982741464	0.0751990963960949	0.076824852099403
1579.90865972726	0.0751984570062663	0.0763415398486982
1579.74895689247	0.0751893134508667	0.087671068459473
1579.65374463657	0.07518386221052	0.0887517913636243
1579.57422767278	0.075179309581479	0.647936342806668
1579.47126000045	0.0751734143159533	0.0768587048060135
1579.27093413588	0.0751619449475921	0.0897075348071203
1579.15851377509	0.0751555084820264	0.0907952202598654
1579.11615127389	0.0751530830781373	0.667773279787945
1579.02924457393	0.0751481073604134	0.0768451409608749
1578.7991758503	0.075134935107567	0.0917429451802581
1578.67112423127	0.0751276036968621	0.0927667513858189
1578.66565870013	0.0751272907757618	0.671400164986639
1578.59379592001	0.0751231763759641	0.0767760593245795
1578.33370479816	0.0751082852340213	0.0936263930367597
1578.22275306993	0.0751019328528941	0.655128575947669
1578.19158888065	0.0751001485921984	0.0945424451459412
1578.16492729784	0.0750986221217399	0.0766480713718221
1577.87454122458	0.0750819964860611	0.0952699268460878
1577.7874895388	0.0750770124673832	0.618486336684706
1577.7426492983	0.0750744452041053	0.0764622509439356
1577.71991890475	0.0750731438082165	0.0959960844142264
1577.44197941603	0.0750572307837791	0.0761651298388521
1577.42170308221	0.0750560698915395	0.0965051399163037
1577.35985684511	0.0750525289744609	0.561641153222808
1577.32697095276	0.0750506461401395	0.0762222254851531
1577.25612405686	0.0750465899033274	0.0969635796511281
1576.9752067131	0.0750305063860958	0.0972163068718223
1576.97135566591	0.0750302858999448	0.0763016229588611
1576.93987192632	0.0750284833438571	0.485614468461159
1576.80021258807	0.0750204873499346	0.0973760373406453
1576.53506593307	0.0750053067607356	0.0972973588014431
1576.52754284506	0.0750048760371851	0.393807208165783
1576.50694019662	0.0750036964622726	0.0764255250013874
1576.35219047118	0.0749948364900034	0.0970893121543514
1576.12287349456	0.0749817072773478	0.290713327873329
1576.10129319936	0.0749804717286804	0.096641846193251
1576.04878458638	0.0749774654237992	0.0765359267875637
1575.91206374433	0.0749696376692378	0.0960393634516
1575.72585870162	0.0749589767681596	0.181467650559015
1575.67389806121	0.0749560018366576	0.0952033233222084
1575.59693580185	0.0749515954735332	0.0766142272084849
1575.47983501545	0.0749448910369513	0.0942038561004254
1575.25288915584	0.0749318975791789	0.0929936539784069
1575.151436921	0.0749260890778409	0.0766515319882332
1575.14467059503	0.0749257016816092	0.126605578143322
1575.05550689867	0.0749205967428124	0.0916067796981657
1574.83827223212	0.0749152440920241	0.0900664272843916
1574.76684327026	0.0749142836176499	0.238863711686007
1574.71232639505	0.0749135505527946	0.0766506061267363
1574.63907969494	0.07491256563608	0.0883674281702146
1574.43005131459	0.0749097549218044	0.086530828363051
1574.42003440342	0.0749096202287298	0.0759943743086408
1574.39668086976	0.0749093062038576	0.350236432462515
1574.27963876118	0.0749077323892163	0.0766015314780626
1574.23055243544	0.0749070723466121	0.0845677689585844
1574.060503754	0.0749047857754984	0.0762517281228299
1574.0341530836	0.0749044314494238	0.454284920163438
1574.02822816135	0.0749043517795555	0.0824878948961918
1573.85340327455	0.0749043851293399	0.0764919921307439
1573.82991976662	0.0749044512757647	0.0802840388193441
1573.7075324374	0.0749047960063853	0.0764679782583692
1573.67924461736	0.0749048756852035	0.54645648222638
1573.63279531871	0.0749050065197895	0.0779003560548548
1573.43364476401	0.0749055674707862	0.0763277589035741
1573.36110414348	0.074905771797274	0.0766276285628258
1573.33193757986	0.0749058539512653	0.622529367765333
1573.2512502506	0.0749060812247361	0.0760852018148573
1573.25044332291	0.074906083497624	0.0765725756139697
1573.24498514137	0.0749060988717834	0.0777983513903343
1573.02119987758	0.0749067292118142	0.0767262875413878
1573.02038350356	0.0749067315113098	0.0761072720531919
1572.99220575613	0.0749068108800845	0.67816326592638
1572.86283577657	0.0749071752788635	0.077933502306719
1572.68779846022	0.0749076683096624	0.0767633743211659
1572.67221197686	0.0749077122123941	0.0803728429311539
1572.66005148777	0.0749077464650653	0.712769383684846
1572.48986467644	0.0749082258333583	0.0826497929631356
1572.36087761473	0.0749085891535656	0.0767421068218178
1572.3354101812	0.0749086608881498	0.725860753021834
1572.29921993199	0.0749087628258843	0.0848182549072568
1572.12477290169	0.0749092541940136	0.0868952691105873
1572.04041288466	0.074909491812411	0.0766733805586669
1572.01826988391	0.0749095541830047	0.718711271974731
1571.93261067586	0.0749097954608571	0.0888550144372861
1571.76754744839	0.074910260397458	0.0907001987609866
1571.72637975595	0.0749103763552476	0.0765623854129002
1571.70859452878	0.074910426451221	0.6951236637952
1571.57237550102	0.074910810141839	0.0923797251768947
1571.41875320922	0.0749112428525479	0.076421304733783
1571.41817946271	0.0749112444686302	0.0939377596927179
1571.40634632025	0.0749112777992582	0.656224122317015
1571.21850493948	0.0749118068954986	0.0952742180007986
1571.11750901005	0.0749120913725735	0.0762607403154555
1571.11148407621	0.0749121083431145	0.607110020916085
1571.07665798638	0.0749122064383964	0.0964636997500314
1570.87098687216	0.0749127857559719	0.0974117154525801
1570.82396327683	0.0749129182081899	0.550799835026588
1570.82262463636	0.0749129219787629	0.0760909955955134
1570.74297073709	0.0749131463413526	0.0982127804260352
1570.54373551571	0.0749137075308315	0.491631432445378
1570.53408119977	0.0749137347243191	0.0759219352822424
1570.52980807505	0.0749137467605074	0.0987454627076472
1570.41710497051	0.0749140642133959	0.0991524482943458
1570.2707494399	0.0749144764556861	0.432146317803445
1570.194953434	0.0749146899516772	0.0992654828152259
1570.12894245942	0.0749148758859923	0.0760235546029283
1570.09904546914	0.0749149600973897	0.0992926060863904
1570.00494875447	0.0749152251413207	0.374986983948668
1569.8664051494	0.0749156153796179	0.0990246706079674
1569.78877576914	0.074915834039708	0.0987384669632742
1569.77113980044	0.0749158837152624	0.0762913235286611
1569.74627401397	0.0749159537551763	0.322148542216988
1569.54414402334	0.0749165230984046	0.0981539840058115
1569.49466201719	0.074916662475273	0.274644567459896
1569.4862782006	0.074916686090122	0.0975819303481555
1569.41980389306	0.0749168733295155	0.0765111607647454
1569.25004499268	0.0749173514925039	0.233339052685473
1569.2281488403	0.0749174131677953	0.0967257676802722
1569.19153315971	0.0749175163038501	0.0959291813613808
1569.07490876074	0.0749178448019201	0.0766730752104302
1569.01235102074	0.0749180210094464	0.198445106760248
1568.91839643115	0.0749182856530511	0.0948968265416124
1568.90452002293	0.074918324738983	0.0939674555536093
1568.78150362615	0.0749186712415096	0.169419281731363
1568.73642355581	0.0749187982193653	0.0767670977680136
1568.62521608553	0.0749191114594735	0.0917852660547025
1568.61486135188	0.0749191406258405	0.0928030959199316
1568.55742204933	0.0749193024161707	0.145951951284388
1568.40431330637	0.0749197336803573	0.0768041773524623
1568.35359776811	0.0749198765317381	0.0895536855587205
1568.34002082723	0.0749199147741549	0.127481690548625
1568.31751655496	0.0749199781623488	0.0905789996371392
1568.12920964253	0.0749205085698607	0.113116814635814
1568.08963862099	0.0749206200302782	0.0873660452176724
1568.07853827994	0.0749206512968111	0.0767780056779498
1568.02633273682	0.0749207983451158	0.0883596133774543
1567.92489268883	0.0749210840731476	0.102222649240749
1567.83331197045	0.0749213420302261	0.0852900960661817
1567.75905463361	0.07492155119222	0.0767020161014819
1567.74127856886	0.0749216012623855	0.0862186189764788
1567.72696935195	0.0749216415674176	0.0941017237385271
1567.58458759602	0.0749220426167043	0.083394170451985
1567.53533357463	0.0749221813514039	0.088175010211261
1567.46232013492	0.0749223870096901	0.0842391323494768
1567.44581431601	0.0749224335019311	0.0765858780525596
1567.34987360949	0.0749227037398675	0.0839338031349701
1567.3434352643	0.0749227218748718	0.0817234941592908
1567.18942203247	0.0749231556867486	0.0824541247718144
1567.1704719614	0.0749232090637591	0.0809501782263897
1567.13876511993	0.0749232983729973	0.0764387977518102
1567.10982091461	0.0749233799006679	0.08027819505861
1566.99700505404	0.0749236976711583	0.0788939021486698
1566.92254653044	0.0749239073998387	0.0809034524700105
1566.88371002959	0.0749240167913184	0.07906696828132
1566.83785123424	0.074924145962623	0.0762760204386605
1566.82934336082	0.0749241699269051	0.0774963569045335
1566.66735082552	0.0749246262142314	0.0765636120334833
1566.66506480588	0.0749246326533046	0.0780773920424917
1566.66165293327	0.0749246422635884	0.0795911626916312
1566.54301319081	0.074924976438313	0.0761016988358811
1566.5108846053	0.0749250669354853	0.0759523254074978
1566.4538460781	0.0749252275969444	0.07728012244996
1566.40669876978	0.0749253603976269	0.0784992822685077
1566.25418806577	0.0749257899773063	0.0759291845023936
1566.25001106066	0.0749258017427527	0.0766569176440225
1566.1576381572	0.0749260619311932	0.0776152423427414
1566.0535160917	0.0749263552137127	0.0761774603108634
1565.91442448491	0.0749267469955763	0.0769183162120947
1565.67700736967	0.0749274157326915	0.0763770703730019
1565.44533398381	0.0749280682913394	0.0759651772244855
1549.16305860097	0.0753654483293109	0.0765682837335142
1548.69487630677	0.0753888522708702	0.0771492763732789
1548.22919031074	0.0754121314251034	0.0779446453044081
1547.76615524712	0.0754352780620076	0.0790153084709318
1547.30591866331	0.0754582848058426	0.0804297940182711
1546.84862223921	0.0754811445741798	0.0822715522273505
1546.39439967703	0.075503850683385	0.0846053391437391
1545.94337912506	0.0755263967274602	0.0875201246687205
1545.49568112049	0.0755487766808775	0.0910686523861428
1545.05141917098	0.0755709848695084	0.0952521552199641
1544.61070006452	0.0755930159551332	0.100120799621616
1544.17362433923	0.075614864911957	0.1055577701869
1543.74028516521	0.0756365270825042	0.111438837767989
1543.31076991632	0.0756579980990467	0.117633045444664
1542.88515906946	0.0756792739386292	0.123834820920781
1542.46352693736	0.0757003508864363	0.129608688897064
1542.04594121267	0.0757212255585839	0.134721050896472
1541.63246436695	0.0757418948321831	0.138667067712877
1541.22315213625	0.0757623559210483	0.141122377332943
1540.81805468791	0.0757826063173664	0.141689427334231
1540.41721622888	0.0758026438112788	0.140075193991597
1540.02067540016	0.0758224664711617	0.136098564689405
1539.62846520246	0.0758420726473446	0.129898129238832
1539.24061310782	0.0758614609665293	0.121516647094726
1538.85714034977	0.0758806303672736	0.111366143774226
1538.47806264237	0.0758995800640481	0.0999665480949101
1538.10338409228	0.0759183098515656	0.0878083885491014
1537.61672730721	0.0759426373135356	0.0770516558417307
1537.54961291943	0.0759459922913481	0.0817124571481935
1537.18600833012	0.0759641685031875	0.0942404836096887
1537.14927083048	0.0759660049722411	0.0773568921556535
1537.10912915047	0.0759680116126982	0.0772034116011876
1536.82682811457	0.0759821235452258	0.106633674526257
1536.6872413407	0.0759891013415639	0.0776990181285256
1536.67518490502	0.0759897040301312	0.0775270709745641
1536.47204326493	0.0759998588675349	0.118256489105683
1536.2448146369	0.0760112177881877	0.0778853210825763
1536.23069472588	0.0760119236277217	0.0780737357874622
1536.12163608258	0.07601737535485	0.128413708555534
1535.81808028821	0.076032549790448	0.0782702742166295
1535.77968250387	0.0760344692553911	0.0784691774310817
1535.77558486184	0.0760346740922161	0.136747975210169
1535.43386220805	0.0760517564490621	0.142838281813843
1535.39504007762	0.0760536971266211	0.0786727550466966
1535.33425249276	0.0760567358341958	0.078874176300563
1535.09643552032	0.0760686240550736	0.146581590227625
1534.97574794266	0.0760746571004268	0.0790766943333661
1534.89444812679	0.0760787211929033	0.0792672132720169
1534.76326653053	0.0760852788232337	0.147842901538559
1534.56025468628	0.0760954271722793	0.0794551429377167
1534.46030973259	0.0761004233156282	0.0796267056001716
1534.43431187558	0.0761017229212173	0.146885341583369
1534.14860629475	0.0761160050433729	0.0797916657586832
1534.10952160368	0.0761179588460625	0.144096229182125
1534.03187319115	0.0761218404087178	0.0799293431317588
1533.78884120415	0.0761339893227011	0.13964547786223
1533.74084597115	0.0761363885540308	0.0800530990277547
1533.6091710675	0.0761429708442797	0.0801416350453841
1533.47221001366	0.0761498173836291	0.134084883784593
1533.33701199211	0.0761565757908445	0.0802213767399564
1533.19223277541	0.0761638131519505	0.0802535517315045
1533.15956175018	0.0761654463422156	0.127792360476061
1532.93713912417	0.0761765650158714	0.0802716770396851
1532.85082376267	0.0761808798302102	0.121201971751833
1532.78108322425	0.0761843660865374	0.0802375843123283
1532.54591817004	0.0761961217408065	0.114134707988186
1532.54125882481	0.0761963546565844	0.0801821313806489
1532.37574517336	0.0762046285103243	0.0800775122283668
1532.24476041387	0.076211176300991	0.107876770872375
1532.1493977082	0.0762159433825702	0.0799522478825758
1531.97623714445	0.076224599497431	0.0797739246498307
1531.94726053193	0.0762260480078816	0.102146185172568
1531.76157976148	0.0762353299947361	0.0795732597724687
1531.65332185618	0.0762407416938121	0.0970324068106324
1531.58257431089	0.0762442782893564	0.0793243384564251
1531.37782363767	0.0762545135606372	0.0790585400840727
1531.36284171663	0.0762552624911476	0.0926202543360408
1531.19476903894	0.0762636642679237	0.0787516596141501
1531.07571075358	0.0762696158666645	0.088928125969609
1530.99814539248	0.0762734932776658	0.0784270310385452
1530.81282939993	0.0762827570296563	0.0780716830430188
1530.79181414282	0.0762838075603049	0.0858899550257297
1530.78962981156	0.0762839167527319	0.0773028492972779
1530.64689726199	0.0762910518030965	0.0775179572053537
1530.62255532756	0.0762922686308533	0.0776989536993612
1530.51288470449	0.076297750950208	0.0777457049142448
1530.51103009702	0.0762978436600892	0.083456116824296
1530.38755571297	0.076304016014969	0.0779808373639354
1530.27087562963	0.0763098487298869	0.0782132353614829
1530.23323067499	0.0763117305616634	0.0815550809520594
1530.16281273883	0.076315250680393	0.0784269600625873
1530.06333675002	0.0763202233806794	0.0786130763656122
1529.97242058428	0.0763247681843939	0.0787527681477707
1529.95828211289	0.0763254749517416	0.0800996257215138
1529.89003867769	0.0763288863694499	0.0788349251896304
1529.81616820149	0.0763325790770327	0.0788487565799454
1529.75078834785	0.0763358473473042	0.0787828074844596
1529.69388075798	0.0763386920980008	0.0786337750012849
1529.68604399231	0.0763390838496926	0.0790083362909667
1529.64542933057	0.07634111413401	0.0784037828904311
1529.60541984147	0.0763431141663828	0.0780981411345747
1529.57384051648	0.0763446927836986	0.0777306376183292
1529.41637106558	0.0763525645162947	0.0782067178612431
1529.34026522761	0.0763563689672667	0.0773711829484008
1529.1667845887	0.0763650410823487	0.0778041945714652
1529.14911148754	0.0763659245421289	0.0776323857945911
1528.98317820227	0.076374219372923	0.0782137179264289
1528.81718278132	0.0763825173098145	0.0786111143123539
1528.63018302702	0.0763918652312873	0.0789779164516022
1528.4734321711	0.0763997010420747	0.0793357792330762
1528.28126721321	0.0764093071666542	0.0796453315478303
1528.13551935164	0.076416592949301	0.079954744329845
1528.00180352618	0.0764232772630895	0.077679306108492
1527.93641662302	0.0764265458857588	0.0801957126745784
1527.8034282994	0.0764331938324936	0.0804371094536058
1527.6905209771	0.0764388379510465	0.0779285522469134
1527.59561239973	0.0764435823312288	0.0806004656866768
1527.47713928221	0.0764495046780432	0.0807753103701045
1527.38949826209	0.0764538857606651	0.0781405501167678
1527.25883261015	0.0764604175994804	0.0808524224808762
1527.15662969245	0.0764655266160807	0.0809636600423508
1527.09873855873	0.076468420533102	0.078306134203966
1526.92605131814	0.076477052987035	0.0809575784484978
1526.84187372892	0.0764812609363809	0.0810018437074072
1526.81824586892	0.0764824420683064	0.0784195656588022
1526.59723914815	0.076493489962345	0.0809168327700915
1526.5480264089	0.0764959500555345	0.0784773287600029
1526.53284142514	0.076496709136937	0.0809078281374253
1526.28808735253	0.0765089441361725	0.0784847589901283
1526.27236226996	0.0765097302165477	0.080765381644852
1526.22950065426	0.0765118728237358	0.0807039338346009
1526.03843803262	0.0765214238436835	0.0784413814147356
1525.95138370575	0.0765257755981255	0.0805053939897627
1525.93181517888	0.0765267538082482	0.080405890706479
1525.79908883698	0.0765333886587914	0.0783560042730471
1525.63974521241	0.0765413540793627	0.0800513848573391
1525.63426314724	0.0765416281220477	0.080176452124226
1525.57005216839	0.076544837961495	0.0782364214153005
1525.35324797848	0.0765556757754259	0.0796576791951603
1525.3513419953	0.076555771053525	0.0780928604977815
1525.3209556182	0.0765572900366275	0.0798000372221643
1525.14297346846	0.0765661871775119	0.0779352391223193
1525.07227674698	0.0765697212324268	0.0792550066402762
1525.01141352201	0.0765727637211709	0.0794017602979973
1524.94496325272	0.0765760855003975	0.077771348184893
1524.7967811078	0.0765834929703142	0.0788619639035933
1524.75732993995	0.0765854650927937	0.0776096145069803
1524.70558497307	0.0765880517693847	0.079006190623835
1524.52670730457	0.0765969936763122	0.078490696750241
1524.40341468766	0.0766031569448437	0.078627130366594
1524.26199670057	0.0766102262816088	0.0781527164276746
1524.10484361349	0.0766180821995095	0.0782795814058604
1524.0025877844	0.0766231938610948	0.0778581578265185
1523.80980903263	0.0766328306685869	0.0779695147601173
1523.51824478966	0.0766474056591145	0.0777033629143209


==> Data/hcf_tf.txt <==
freq	mag_dB_100	phase_rad_100	mag_dB_040	phase_rad_040
-15.9995781249904	-0.0542504325298236	-0.168242757856417	-0.021696677913198	-0.0672964125790316
-15.9683281250125	-0.0542581545466268	-0.162655103768071	-0.0216997649815928	-0.0650616061214822
-15.9370781250061	-0.0542723957193187	-0.160593260907839	-0.0217054593522413	-0.0642368710460456
-15.9058281249997	-0.054293104919533	-0.157359302168723	-0.0217137405765651	-0.0629433733864874
-15.8745781249934	-0.0543202383845084	-0.155297086804034	-0.0217245911518288	-0.0621184892159362
-15.843328124987	-0.0543537597547709	-0.152536207729451	-0.0217379965361998	-0.0610141893920636
-15.8120781250091	-0.0543936401501524	-0.150475829754036	-0.0217539451791429	-0.0601900401083842
-15.7808281250027	-0.0544398580630567	-0.147919620558548	-0.0217724284787247	-0.0591675935201462
-15.7495781249963	-0.0544924004393537	-0.145861714784571	-0.0217934412138842	-0.0583444331056437
-15.71832812499	-0.0545512670096486	-0.14342061453207	-0.0218169832760092	-0.0573680217735582
-15.687078125012	-0.0546164498128439	-0.141365395274687	-0.0218430514822907	-0.0565459361132113
-15.6558281250057	-0.0546868851114888	-0.138998547694072	-0.0218712204171095	-0.0555992202989741
-15.6245781249993	-0.0547647552398873	-0.136945499693475	-0.0219023628501797	-0.0547780044579061
-15.5933281249929	-0.0548490445757856	-0.134630753283573	-0.0219360580981525	-0.0538521240050437
-15.5620781249866	-0.0549397205461963	-0.132580109225825	-0.0219723366679357	-0.0530318653532987
-15.5308281250086	-0.0550369056400161	-0.130304025709457	-0.0220112040105198	-0.0521214515689635
-15.4995781250022	-0.0551405930019493	-0.128255429326376	-0.0220526719024156	-0.0513020132753162
-15.4683281249959	-0.0552508911322427	-0.126009175114038	-0.022096783734221	-0.0504035276606856
-15.4370781249895	-0.0553678882983	-0.123962285798217	-0.0221435748085725	-0.0495847723465422
-15.4058281250116	-0.0554916873989264	-0.12173968548911	-0.0221930862804784	-0.0486957462889492
-15.3745781250052	-0.055622407226765	-0.119694150409245	-0.0222453656624775	-0.0478775326524292
-15.3433281249988	-0.0557601838476301	-0.11749067030498	-0.0223004673766233	-0.0469961531245571
-15.3120781249925	-0.0559051720930688	-0.115446111280538	-0.0223584533518176	-0.0461783298285292
-15.2808281249861	-0.0560575471494746	-0.11325828614349	-0.0224193936598363	-0.0453032109970409
-15.2495781250082	-0.0562175062273333	-0.111214307739962	-0.0224833671834806	-0.0444856198277198
-15.2183281250018	-0.0563852711947147	-0.109039399486333	-0.0225504626704285	-0.0436156666334471
-15.1870781249954	-0.0565610866829233	-0.106995596854868	-0.02262077797637	-0.0427981456176167
-15.1558281249891	-0.0567452266337241	-0.104831383219097	-0.0226944226841549	-0.0419324692749292
-15.1245781250111	-0.0569379948788381	-0.102787349443227	-0.0227715183365242	-0.0411148556126895
-15.0933281250047	-0.0571397237643654	-0.100631990205721	-0.0228521978866441	-0.0402527201172854
-15.0620781249984	-0.0573507780761488	-0.0985873294292428	-0.0229366072689597	-0.0394348554313689
-15.030828124992	-0.0575715555297883	-0.0964392816584589	-0.0230249055959732	-0.0385756436678131
-14.9995781250141	-0.0578024880801553	-0.0943936219939858	-0.0231172656827312	-0.0377573791676361
-14.9683281250077	-0.0580440403952967	-0.0922515883254107	-0.0232138734371831	-0.0369005722293094
-14.9370781250013	-0.0582967127712503	-0.0902045999259664	-0.0233149290264551	-0.0360817759419034
-14.905828124995	-0.058561038603	-0.0880674990073391	-0.0234206458658126	-0.0352269413167608
-14.8745781249886	-0.0588375836671841	-0.0860189155653746	-0.023531250332001	-0.0344075066901246
-14.8433281250107	-0.0591269441734745	-0.0838858708565822	-0.0236469809839403	-0.0335542937881487
-14.8120781250043	-0.059429743943406	-0.0818355153905963	-0.0237680874342359	-0.0327341500108027
-14.7808281249979	-0.0597466312192829	-0.0797058567157793	-0.0238948290724492	-0.0318822907924976
-14.7495781249916	-0.0600782705828125	-0.0776536727464476	-0.0240274718327958	-0.0310614152695947
-14.7183281250136	-0.0604253414538655	-0.0755269498145805	-0.0241662875922699	-0.0302107296620152
-14.6870781250072	-0.0607885248729733	-0.073473037537392	-0.0243115488839943	-0.0293891624909386
-14.6558281250009	-0.0611684942048847	-0.0713490453593604	-0.0244635251777108	-0.0285395685625806
-14.6245781249945	-0.0615659001959856	-0.0692937070808859	-0.0246224769021449	-0.0277174307147178
-14.5933281249881	-0.0619813519925879	-0.0671725220157104	-0.0247886478514829	-0.0268689591035263
-14.5620781250102	-0.0624153924846632	-0.0651163148826894	-0.0249622553216595	-0.0260464735257707
-14.5308281250038	-0.0628684653506138	-0.0629983408650077	-0.0251434769265559	-0.0251992859429342
-14.4995781249975	-0.0633408781948972	-0.0609421342515366	-0.0253324358491976	-0.0243768005273903
-14.4683281249911	-0.0638327441148004	-0.0588281495088969	-0.0255291774644747	-0.0235312084635155
-14.4370781250132	-0.0643439210583549	-0.0567731741193165	-0.0257336450734138	-0.0227092157109222
-14.4058281250068	-0.0648739318687329	-0.0546643519941501	-0.0259456479086535	-0.021865688792495
-14.3745781250004	-0.0654218718058645	-0.0526121966934006	-0.0261648241249043	-0.0210448245741756
-14.3433281249941	-0.0659863053741984	-0.050510040884302	-0.0263905995049703	-0.0202039646911459
-14.3120781249877	-0.0665651592931649	-0.0484625222681441	-0.0266221446155198	-0.0193849561008641
-14.2808281250097	-0.0671556239062856	-0.0463686095643943	-0.0268583353321304	-0.0185473945121609
-14.2495781250034	-0.0677540818489577	-0.0443273903234969	-0.0270977242653335	-0.0177309071928465
-14.218328124997	-0.068356095276499	-0.0422427801529819	-0.0273385356144884	-0.0168970682885199
-14.1870781249906	-0.0689564454577365	-0.0402086311162824	-0.0275786809885968	-0.0160834111247136
-14.1558281250127	-0.0695493411093419	-0.0381328393738469	-0.0278158427426691	-0.0152531017772692
-14.1245781250063	-0.0701286969880705	-0.0361045844028187	-0.0280475854693603	-0.0144418045817168
-14.093328125	-0.0706885682542054	-0.0340340523193774	-0.0282715298428847	-0.0136136014449486
-14.0620781249936	-0.0712236587987665	-0.0320076231872073	-0.0284855560955768	-0.0128030365749209
-14.0308281249872	-0.0717298775404342	-0.0299299996089379	-0.0286880267021803	-0.0119719995876127
-13.9995781250093	-0.0722904246960684	-0.0278980155863953	-0.0289122065456576	-0.0111592136825626
-13.9683281250029	-0.0727391389187233	-0.0258382856127448	-0.0290916593976599	-0.0103353298681856
-13.9370781249966	-0.0731581379025583	-0.0237938960777262	-0.0292592186295251	-0.00951758099360789
-13.9058281249902	-0.0735510568039843	-0.0217118308366082	-0.0294163391019588	-0.00868476280944219
-13.8745781250122	-0.0739231169168547	-0.0196468410956658	-0.0295651104759867	-0.00785877179892769
-13.8433281250059	-0.0742806304882087	-0.0175419426807748	-0.0297080589738432	-0.00701681797904496
-13.8120781249995	-0.0746304640402076	-0.0154509145854034	-0.0298479325434269	-0.00618040894601735
-13.7808281249931	-0.0749795451633132	-0.0133201556633407	-0.0299875034431147	-0.00532810814843521
-13.7495781249868	-0.0753344706137202	-0.0112005541992151	-0.0301294113959296	-0.00448026716386907
-13.7183281250088	-0.0757012404765568	-0.00904296937695559	-0.0302760572183491	-0.00361723349925258
-13.6870781250025	-0.0760851149766717	-0.00689447590448511	-0.0304295455468382	-0.00275783358577719
-13.6558281249961	-0.0764905731124868	-0.00471065280633942	-0.0305916683185033	-0.00188430262983674
-13.6245781249897	-0.0769213416606575	-0.0025341183356189	-0.030763916411908	-0.00101368475641839
-13.5933281250118	-0.0773804741707565	-0.000325305365270978	-0.0309475112856928	-0.000130156385597768
-13.5620781250054	-0.0778704475495803	0.00187811339767974	-0.0311434436491645	0.00075121628857211
-13.5308281249991	-0.0783932672501589	0.00411065680439071	-0.0313525155679389	0.00164423790607948
-13.4995781249927	-0.0789505677885551	0.00634000987494687	-0.0315753806934603	0.00253598504645058
-13.4683281249863	-0.0795437033522721	0.00859534730298694	-0.0318125805226517	0.00343812508404939
-13.4370781250084	-0.0801738260952589	0.0108501189090804	-0.0320645757269609	0.00434004016298539
-13.405828125002	-0.0808419518192042	0.0131277490392256	-0.0323317724320052	0.00525109794172929
-13.3745781249957	-0.0815490139679251	0.015407916818122	-0.0326145438197149	0.00616317188761162
-13.3433281249893	-0.0822959074696935	0.0177077671072321	-0.0329132476678233	0.00708311832124364
-13.3120781250113	-0.0830835241828403	0.0200137851923481	-0.033228240529506	0.00800553272772886
-13.280828125005	-0.0839127817063795	0.0223361553981083	-0.0335598892583191	0.00893448771305971
-13.2495781249986	-0.0847846472005736	0.0246689151597277	-0.0339085805367135	0.00986759911804302
-13.2183281249922	-0.0857001577420455	0.027014404389718	-0.0342747290181833	0.010805802343395
-13.1870781249859	-0.0866604387902202	0.0293751985912145	-0.0346587847139107	0.0117501278809164
-13.1558281250079	-0.0876667201880764	0.0317446247544817	-0.0350612393933735	0.012697906602406
-13.1245781250016	-0.088720354618481	0.0341351235561045	-0.0354826339672028	0.0136541143980338
-13.0933281249952	-0.0898228338402247	0.0365294260494045	-0.0359235649823466	0.0146118445151868
-13.0620781249888	-0.0909758065028184	0.0389516621580066	-0.0363846917488688	0.0155807477411658
-13.0308281250109	-0.0921810883701288	0.0413717557006916	-0.036866740430235	0.0165487953368211
-12.9995781250045	-0.093440689116586	0.0438281118976067	-0.0373705147618917	0.017531347208716
-12.9683281249982	-0.0947568184211917	0.046274642161686	-0.0378968983297803	0.018509970819938
-12.9370781249918	-0.0961318962931817	0.0487678355202199	-0.0384468594934964	0.0195072583606755
-12.9058281250138	-0.0975685685950887	0.0512407182707615	-0.039021456004287	0.0204964245711354
-12.8745781250075	-0.0990697102669194	0.0537737929649701	-0.0396218378800764	0.0215096655263591
-12.8433281250011	-0.100638436328541	0.0562712766054458	-0.0402492510079711	0.0225086742394654
-12.8120781249947	-0.102278111907696	0.0588476218669725	-0.0409050413098706	0.023539224452422
-12.7808281249884	-0.103992444202076	0.0613640395910273	-0.0415906915114107	0.024545809707127
-12.7495781250104	-0.10578519252529	0.0639873990222173	-0.0423077052001317	0.0255951667654108
-12.7183281250041	-0.107660647497631	0.0665063986252605	-0.0430577984309032	0.0266027892202983
-12.6870781249977	-0.109623363726144	0.069181059990473	-0.0438427928371842	0.0276726683754769
-12.6558281249913	-0.111678272812778	0.0716460957141889	-0.044664660819131	0.0286587140832151
-12.6245781250134	-0.113830732002727	0.0743769618545591	-0.0455255449989975	0.0297510766432301
-12.593328125007	-0.116086582813958	0.076365640522619	-0.0464277816694592	0.0305466179068368
-12.5620781250007	-0.112982201093571	0.0791589419695899	-0.0451862966501233	0.0316639562612792
-12.5308281249943	-0.115472975027909	0.0828161180598768	-0.0461824925696298	0.0331267881696879
-12.4995781249879	-0.118088300306908	0.0856756145508273	-0.0472285036672942	0.0342706066964129
-12.46832812501	-0.120836761999058	0.0888672769868002	-0.0483277634764127	0.0355472722696337
-12.4370781250036	-0.123727892606845	0.091800868571204	-0.0494840844555068	0.0367207313689009
-12.4058281249972	-0.126772302945473	0.094963040628099	-0.0507017103396386	0.0379856109921086
-12.3745781249909	-0.129981827560249	0.0979789033054379	-0.051985374307847	0.0391919816605919
-12.3433281250129	-0.133369685720064	0.101181339037989	-0.0533403633818586	0.0404729734623661
-12.3120781250066	-0.136950659653701	0.104288483248849	-0.0547725897233803	0.0417158607155486
-12.2808281250002	-0.140741292190298	0.107561013946257	-0.0562886696957575	0.0430248967997926
-12.2495781249938	-0.144760106439352	0.110769267330569	-0.0578960117459809	0.0443082328602449
-12.2183281249875	-0.149027850358337	0.114131354010698	-0.0596029142487306	0.0456530983705936
-12.1870781250095	-0.153567768718157	0.11745118530329	-0.0614186743191504	0.0469810723499249
-12.1558281250032	-0.158405903826884	0.120918497912942	-0.0633537081409973	0.0483680368221699
-12.1245781249968	-0.163571424768967	0.124360646891019	-0.0654196827150507	0.0497449468575724
-12.0933281249904	-0.169096982922023	0.127946840668529	-0.0676296581340434	0.0511794747741252
-12.0620781250125	-0.175019089357958	0.131521646861558	-0.0699982386275519	0.0526094596778108
-12.0308281250061	-0.181378507625092	0.135238426895365	-0.0725417297755417	0.0540962363801025
-11.9995781249997	-0.188220653190335	0.138954713786242	-0.0752782984015146	0.0555828294484422
-11.9683281249934	-0.195595989176391	0.14281088467595	-0.0782281309977399	0.0571253810607553
-11.937078124987	-0.203560405852594	0.146674248313968	-0.0814135856636738	0.0586708255562047
-11.9058281250091	-0.212175569997358	0.150673885026596	-0.0848593320014637	0.0602707872809181
-11.8745781250027	-0.221509228647989	0.154684249696743	-0.0885924727706082	0.0618750585860359
-11.8433281249963	-0.231635450556142	0.158823975093688	-0.0926426406239675	0.0635310854957081
-11.81207812499	-0.242634787633337	0.162972305693902	-0.0970420628330673	0.065190575746772
-11.780828125012	-0.254594337788463	0.167237628810129	-0.101825586557221	0.0668968776565673
-11.7495781250057	-0.267607689786727	0.171501720888225	-0.10703065690202	0.0686027112028396
-11.7183281249993	-0.28177472933445	0.175862393343748	-0.112697239443212	0.0703471945539808
-11.6870781249929	-0.297201284380427	0.180201683228844	-0.118867678407633	0.0720831512148036
-11.6558281249866	-0.313998593472478	0.184606027686737	-0.125586484043198	0.0738451495519272
-11.6245781250086	-0.332282507699752	0.188955346659012	-0.132900013392638	0.0755851652869569
-11.5933281250022	-0.352172532992808	0.193323468578423	-0.140856087173823	0.0773327228819564
-11.5620781249959	-0.373790463570722	0.197585628089853	-0.149503443097319	0.0790379227411406
-11.5308281249895	-0.397258679072871	0.201801323503586	-0.158891054634777	0.0807245565154093
-11.4995781250116	-0.422697943577846	0.205838235528589	-0.169067250529109	0.0823397015438873
-11.4683281250052	-0.450224573905646	0.209739285365815	-0.180078582009015	0.0839005174977649
-11.4370781249988	-0.479946783191284	0.213361319693198	-0.191968360101101	0.0853497462520492
-11.4058281249925	-0.511959944616937	0.216727872054947	-0.204774760979658	0.0866967908036009
-11.3745781249861	-0.546340447741854	0.219681296785123	-0.218528368293636	0.0878785937038836
-11.3433281250082	-0.583137749644886	0.222222593383087	-0.23324899328873	0.0888955420010965
-11.3120781250018	-0.622364165710011	0.224176083211823	-0.248941590544924	0.0896773617976531
-11.2808281249954	-0.663981930053769	0.225517722387518	-0.265591081162592	0.0902144193255406
-11.2495781249891	-0.707887124835485	0.226052017217478	-0.28315592286713	0.0904285100658494
-11.2183281250111	-0.753890292466056	0.225730590944083	-0.301560352360514	0.0903002620983171
-11.1870781250047	-0.801693983732077	0.224341916474114	-0.320685400831373	0.0897450513961762
-11.1558281249984	-0.850868243345294	0.221822416713989	-0.340359082991329	0.0887374196308013
-11.124578124992	-0.900826155686328	0.217960616943961	-0.360346608700084	0.0871927570891933
-11.0933281250141	-0.950803054760587	0.212702971632623	-0.380342059124132	0.0850896128658953
-11.0620781250077	-0.999844674745544	0.205875015322812	-0.399963638924108	0.0823581776682928
-11.0308281250013	-1.04682138125817	0.197479497387912	-0.418759360636342	0.0789995204334227
-10.999578124995	-1.0904138996718	0.187433246915973	-0.436201339853012	0.074980357752074
-10.9683281249886	-1.12922940702326	0.175866539709165	-0.451732226805618	0.0703527844526439
-10.9370781250107	-1.16184822807714	0.16284811808175	-0.464783904521784	0.0651443076052867
-10.9058281250043	-1.18694628421015	0.148674234691734	-0.474826489977373	0.0594734459818643
-10.8745781249979	-1.20342118621722	0.133587383057258	-0.481418801706791	0.0534372438047411
-10.8433281249916	-1.21051173580731	0.118031931791394	-0.48425619266504	0.0472135019849899
-10.8120781250136	-1.20788738886838	0.102360070910025	-0.483206362077999	0.0409431707037764
-10.7808281250072	-1.1956902805483	0.0870620448593107	-0.478326178526922	0.0348224151154336
-10.7495781250009	-1.17451534251746	0.0724711091572929	-0.469853724174009	0.0289846086153699
-10.7183281249945	-1.14534041483171	0.0589909722203006	-0.458180320288019	0.0235912832145804
-10.6870781249881	-1.10941550390422	0.0468210044800406	-0.443806201376225	0.0187222275885793
-10.6558281250102	-1.06813664812729	0.0361980936656159	-0.427290029666126	0.0144722095612551
-10.6245781250038	-1.02292579705698	0.0271505377592813	-0.409200819220144	0.0108525534941303
-10.5933281249975	-0.975132746768931	0.0197529981049076	-0.390078690898305	0.00789310711279151
-10.5620781249911	-0.925966993526536	0.0138993357016477	-0.370407604067503	0.00555139833028417
-10.5308281250132	-0.87645990088814	0.00955832327557293	-0.350600221750532	0.00381490644137467
-10.4995781250068	-0.827452443683645	0.00655263343463131	-0.330993012058313	0.00261267818506705
-10.4683281250004	-0.779601605086826	0.00480593020100328	-0.311848813756423	0.001914149247779
-10.4370781249941	-0.733398280628124	0.00412172801670385	-0.293364005416324	0.00164070636069519
-10.4058281249877	-0.689190777113036	0.00441951370196469	-0.275677911995124	0.00176011966490591
-10.3745781250097	-0.647209674650546	0.0055131271681228	-0.258882755460827	0.00219791193816082
-10.3433281250034	-0.607591244783658	0.00733750692436663	-0.243033026491907	0.00292803993073887
-10.312078124997	-0.570398178725695	0.00972839681350912	-0.228153778953466	0.00388479326417557
-10.2808281249906	-0.535636989218131	0.012642002766893	-0.214247592802498	0.00505064040419079
-10.2495781250127	-0.503272175440652	0.0159376413244381	-0.201300241457134	0.00636930396376045
-10.2183281250063	-0.473237478375682	0.0195919684587742	-0.189285194828621	0.00783143585484142
-10.187078125	-0.445444682570518	0.0234854631540262	-0.178167140580505	0.00938922643981982
-10.1558281249936	-0.419790430662577	0.0276121451877189	-0.167904710295524	0.0110402756257761
-10.1245781249872	-0.396161481170361	0.0318702056321769	-0.15845258283852	0.0127438606232403
-10.0933281250093	-0.37443875157059	0.0362676631990113	-0.14976310177775	0.0145031827623024
-10.0620781250029	-0.354500448656785	0.0407171420205431	-0.141787527686516	0.0162832939977962
-10.0308281249966	-0.336224489620605	0.045237688763557	-0.134477006713734	0.0180918082516801
-9.99957812499019	-0.319490380992316	0.0497535697124613	-0.127783322277475	0.019898435502701
-9.96832812501225	-0.304180672472906	0.0542923840917746	-0.121659476690467	0.0217142117295668
-9.93707812500588	-0.290182071257821	0.0587877250334736	-0.116060136952262	0.0235125785351921
-9.90582812499952	-0.277386280345842	0.0632736995054777	-0.110941970101377	0.025307175575185
-9.87457812499315	-0.265690608995914	0.0676913054526398	-0.106263886148626	0.0270744072714895
-9.84332812498678	-0.254998392477862	0.0720794667816227	-0.101987212146367	0.0288298405444247
-9.81207812500884	-0.245219270683609	0.0763849945950585	-0.0980757911387418	0.030552204354803
-9.78082812500247	-0.236269330086081	0.0806502379836952	-0.0944960512687299	0.0322584369195753
-9.74957812499611	-0.228071146672153	0.0848265061552518	-0.0912170166299439	0.0339290664853727
-9.71832812498974	-0.220553772166569	0.0889584374748735	-0.0882103028740735	0.0355819466645252
-9.68707812501179	-0.213652642131268	0.0930007541755818	-0.0854500803261432	0.0371989710072826
-9.65582812500543	-0.207309426585692	0.0969994344428389	-0.0829130141077569	0.0387985289224617
-9.62457812499906	-0.201471815351108	0.100911690262403	-0.0805781781501697	0.0403635097193872
-9.59332812499269	-0.196093231169113	0.10478403251653	-0.0784269403155354	0.0419125157170629
-9.56207812498633	-0.191132468770354	0.108575377880749	-0.0764428178954742	0.0434291178685174
-9.53082812500838	-0.186553269163012	0.112332110196951	-0.0746113071962996	0.0449318674748985
-9.49957812500202	-0.182323847291948	0.116014240054657	-0.0729196944753527	0.0464047727861945
-9.46832812499565	-0.178416401631523	0.119667562681193	-0.0713568596602332	0.0478661494553992
-9.43707812498928	-0.174806635481193	0.123252790146003	-0.0699130847648629	0.0493002860673888
-9.40582812501134	-0.171473315027387	0.126814883857455	-0.0685798770319946	0.0507251645807303
-9.37457812500497	-0.168397875180167	0.130315065825457	-0.0673498112077177	0.0521252773442351
-9.34332812499861	-0.165564111746463	0.133797385087656	-0.0662164063651773	0.0535182412547428
-9.31207812499224	-0.162957878625646	0.137223503211581	-0.0651740047636457	0.0548887243271844
-9.28082812498587	-0.160566892214977	0.140636560726418	-0.0642176935941134	0.0562539799934516
-9.24957812500793	-0.158380549885572	0.143998650158816	-0.0633432323676294	0.0575988485420914
-9.21832812500156	-0.156389808171355	0.147352029755061	-0.0625470041935519	0.0589402304715606
-9.1870781249952	-0.154587024396617	0.150659219910095	-0.0618259524450203	0.060263137143574
-9.15582812498883	-0.152966020231843	0.153961633612598	-0.0611776061704082	0.0615841309602708
-9.12457812501088	-0.151521817866175	0.157222182315838	-0.0605999746093336	0.0628883796629439
-9.09332812500452	-0.150250729228757	0.160481445686717	-0.0600915828754569	0.0641921123507951
-9.06207812499815	-0.149150289734446	0.163702722179497	-0.0596514454783102	0.0654806515353948
-9.03082812499179	-0.148219236339734	0.166925740349117	-0.0592790575651254	0.0667698859095173
-8.99957812501384	-0.147457493159527	0.170114130349313	-0.0589743891881405	0.0680452706455675
-8.96832812500747	-0.146866161950574	0.173306741541285	-0.058737881519301	0.0693223427996783
-8.93707812500111	-0.146447515635222	0.17646746005596	-0.0585704442813124	0.0705866599189583
-8.90582812499474	-0.146204986647202	0.17963419726445	-0.058473451107532	0.0718533838991113
-8.87457812498837	-0.146143160651268	0.182770992581677	-0.0584487370499043	0.0731081335792598
-8.84332812501043	-0.146267754830824	0.185914729754077	-0.0584985899131065	0.074365659827111
-8.81207812500406	-0.146585591178398	0.189029466845735	-0.0586257395872488	0.0756115889063657
-8.7808281249977	-0.147104556434012	0.192150937750497	-0.0588333420368238	0.0768602117435637
-8.74957812499133	-0.14783354647006	0.195243053326022	-0.0591249570647285	0.0780970956637601
-8.71832812501339	-0.148782392119786	0.198340240462688	-0.0595045186497237	0.0793360087629233
-8.68707812500702	-0.149961761510081	0.20140606292815	-0.0599762958815196	0.0805623794473481
-8.65582812500065	-0.151383035335674	0.204473445670018	-0.0605448430684191	0.0817893749726391
-8.62457812499429	-0.153058152060951	0.207505368909877	-0.0612149378118218	0.0830021902135931
-8.59332812498792	-0.154999408204126	0.210533015219297	-0.061991501111144	0.0842132953749432
-8.56207812500998	-0.157219209683972	0.213518500631268	-0.0628794978910687	0.0854075395102424
-8.53082812500361	-0.159729756286066	0.216490966959998	-0.0638838107749853	0.0865965763801365
-8.49957812499724	-0.162542639403296	0.219411338257271	-0.0650090791666133	0.0877647780616594
-8.46832812499088	-0.165668325672687	0.222306340457823	-0.0662594926877378	0.0889228317731528
-8.43707812501293	-0.169115490177491	0.225135355389658	-0.0676385244369561	0.0900544924636908
-8.40582812500656	-0.172890158596717	0.227922212763842	-0.0691485878157867	0.0911692886022079
-8.3745781250002	-0.176994595150694	0.23062468091362	-0.0707905916534017	0.0922503294001482
-8.34332812499383	-0.181429913284855	0.233262715994265	-0.0725649841721652	0.0933055935617861
-8.31207812498747	-0.186178222206568	0.235790920673926	-0.0744646123193118	0.094316923631768
-8.28082812500952	-0.191224560456459	0.238228467283802	-0.0764834936601653	0.095291984108286
-8.24957812500315	-0.19653825522527	0.240527022632081	-0.0786093606148257	0.0962114426312643
-8.21832812499679	-0.202074034132003	0.242702635188841	-0.0808241044483479	0.0970817134861184
-8.18707812499042	-0.207768981815394	0.24470677436452	-0.0831025572378543	0.0978833846461824
-8.15582812501248	-0.213539706978591	0.246555551307447	-0.0854113578736005	0.0986228947981885
-8.12457812500611	-0.219280270724462	0.248203604225843	-0.0877081225034263	0.0992820990309635
-8.09332812499974	-0.224861628629643	0.249672415219344	-0.0899412205545925	0.0998695843244713
-8.06207812499338	-0.230133471459284	0.25092620214495	-0.0920505105378579	0.100371038268497
-8.03082812498701	-0.234929308347162	0.251999436229908	-0.0939693734723532	0.10080024485289
-7.99957812500907	-0.239075310860747	0.252873524981627	-0.0956282515962547	0.101149770018388
-7.9683281250027	-0.242402763527202	0.253602702910472	-0.0969596307517186	0.101441306310258
-7.93707812499633	-0.244763010381196	0.254189469467374	-0.0979040221447537	0.101675860565731
-7.90582812498997	-0.246042789723203	0.254707874852653	-0.098416099867834	0.101883055548509
-7.87457812501202	-0.246177193563001	0.255175968580394	-0.0984698879860952	0.10207012179122
-7.84332812500566	-0.245157534318034	0.255677364222863	-0.0980619093373176	0.102270509314328
-7.81207812499929	-0.243032300285141	0.256230611134782	-0.0972115680659892	0.10249164926471
-7.78082812499292	-0.239901154578173	0.256913207455507	-0.0959587476703316	0.102764543545022
-7.74957812498656	-0.235903132292647	0.257727622938557	-0.094359086902165	0.103090189060827
-7.71832812500861	-0.231201680508832	0.258735289360475	-0.0924779921823604	0.103493156304357
-7.68707812500224	-0.225969335957648	0.259908331694048	-0.0903845053103735	0.103962302410244
-7.65582812499588	-0.220291929395842	0.261303916143742	-0.0881129965780188	0.104520483937247
-7.62457812498951	-0.214493670461521	0.262892222006563	-0.0857931326704259	0.105155777011186
-7.59332812501157	-0.208620720979999	0.264665797541262	-0.0834434330124782	0.105865197504795
-7.5620781250052	-0.20278420439267	0.266602509089271	-0.0811083313327331	0.106639885950894
-7.53082812499883	-0.197072245962159	0.268704401098917	-0.0788230923392941	0.107480660433586
-7.49957812499247	-0.191551785105634	0.270936007631978	-0.0766144947411625	0.108373330544382
-7.4683281249861	-0.186271233393941	0.273301166582356	-0.0745019038376037	0.109319429076927
-7.43707812500816	-0.181263496935775	0.275763002393461	-0.0724984811840649	0.110304204164786
-7.40582812500179	-0.176548937832966	0.278328095312513	-0.0706123697287643	0.111330285460054
-7.37457812499542	-0.172138045976979	0.280961214015168	-0.068847762933401	0.112383579796824
-7.34332812498906	-0.168033725616892	0.283672004807767	-0.0672058179443397	0.113467943867567
-7.31207812501111	-0.164233154429628	0.286427716790655	-0.065685408054008	0.114570277555898
-7.28082812500475	-0.160729310963921	0.28924078037818	-0.0642837164823157	0.115695549889738
-7.24957812499838	-0.157512136695724	0.292080912763673	-0.0629967185751486	0.116831650008669
-7.21832812499201	-0.154569455820194	0.294962820849215	-0.0618195411105036	0.117984457497864
-7.18707812501407	-0.151887681637424	0.297858404609677	-0.060746746611898	0.119142734636158
-7.1558281250077	-0.149452360894797	0.300784142828176	-0.0597725511064648	0.120313069896936
-7.12457812500134	-0.147248594205296	0.303713787820873	-0.0588909923098355	0.121484966935342
-7.09332812499497	-0.145261361951459	0.306665158064999	-0.0580960600031962	0.122665549917226
-7.0620781249886	-0.143475777845287	0.309613558293363	-0.0573817974708667	0.123844944038353
-7.03082812501066	-0.141877286244241	0.312577793630642	-0.0567423804380069	0.125030667696305
-6.99957812500429	-0.140451814857359	0.315534463850968	-0.0561721781614247	0.126213364894033
-6.96832812499792	-0.139185891168047	0.318503072506922	-0.0556658000035094	0.127400832572902
-6.93707812499156	-0.138066728619542	0.32146129438153	-0.055218129907347	0.128584146024727
-6.90582812501361	-0.13708228709925	0.324429093947325	-0.0548243505873917	0.129771284781351
-6.87457812500725	-0.136221311301445	0.327385031274435	-0.0544799588676871	0.130953681033297
-6.84332812500088	-0.135473350003206	0.330349342023299	-0.054180773382006	0.132139416389478
-6.81207812499451	-0.134828861503469	0.333301296793866	-0.0539229355961839	0.133320220116108
-6.78082812498815	-0.134278792434771	0.336261206468584	-0.0537029470127482	0.134504203926666
-6.7495781250102	-0.133815169796917	0.339209001184272	-0.053517494590481	0.135683328717893
-6.71832812500384	-0.133430660944772	0.342164935600316	-0.0533636860872136	0.136865715875263
-6.68707812499747	-0.133118634724214	0.34510941452708	-0.0532388688211654	0.138043516130154
-6.6558281249911	-0.132873119146409	0.348062566476161	-0.0531406538580297	0.139224787539866
-6.62457812501316	-0.132688753753918	0.351005208063445	-0.0530668969420006	0.140401851946447
-6.59332812500679	-0.132560740744038	0.353957257015203	-0.0530156789310322	0.141582680330408
-6.56207812500043	-0.132484797915037	0.356899887197103	-0.0529852869624981	0.142759739225556
-6.53082812499406	-0.132457102135133	0.359852749908506	-0.052974191831321	0.143940891813303
-6.49957812498769	-0.132474255026438	0.362797341963822	-0.0529810342524395	0.145118734680375
-6.46832812500975	-0.132533230938919	0.365753007267421	-0.0530046040442567	0.146301007356587
-6.43707812500338	-0.132631265956922	0.368701551952214	-0.0530437957357033	0.147480430668771
-6.40582812499702	-0.13276610705295	0.37166201572672	-0.0530977081802737	0.148664622023147
-6.37457812499065	-0.132935555278007	0.37461644511473	-0.0531654618925546	0.149846398745172
-6.3433281250127	-0.133137696376292	0.377583562042058	-0.0532462912512311	0.151033250823317
-6.31207812500634	-0.133370830825956	0.380545708008821	-0.0533395165213403	0.152218113804988
-6.28082812499997	-0.133633434959992	0.383521262833053	-0.0534445283036733	0.153408340620897
-6.2495781249936	-0.133924141702844	0.386492847266981	-0.0535607798286754	0.154596978688968
-6.21832812498724	-0.134241721715824	0.389478505753029	-0.0536877794146388	0.155791246631438
-6.18707812500929	-0.134585066989559	0.392461139245706	-0.0538250839049709	0.156984304074077
-6.15582812500293	-0.134953176615611	0.395458459797316	-0.0539722929772937	0.158183236564731
-6.12457812499656	-0.135345144477015	0.398453651067682	-0.0541290442202127	0.159381316907823
-6.09332812499019	-0.135760148610393	0.401464096190152	-0.0542950088787525	0.160585498994141
-6.06207812501225	-0.136197442009552	0.404473264558306	-0.054469888176384	0.161789169995521
-6.03082812500588	-0.13665634466398	0.407498213921239	-0.0546534101309853	0.162999153581124
-5.99957812499952	-0.137136236636411	0.410522702388813	-0.0548453267863845	0.164208952465784
-5.96832812499315	-0.137636552027846	0.413563465643254	-0.0550454117988264	0.165425261440525
-5.93707812498678	-0.138156773673661	0.416604553226836	-0.0552534583158083	0.166641699835809
-5.90582812500884	-0.138696428459807	0.419662381746166	-0.0554692771028949	0.167864834774063
-5.87457812500247	-0.139255083162089	0.422721294613308	-0.0556926948796965	0.169088403165107
-5.84332812499611	-0.139832340742205	0.425797392054938	-0.0559235528384927	0.170318845551586
-5.81207812498974	-0.140427837064412	0.428875313630092	-0.056161705331055	0.171550017324253
-5.78082812501179	-0.141041238029017	0.431970845695116	-0.0564070187221539	0.172788233458584
-5.74957812500543	-0.141672237154719	0.435068926236259	-0.0566593704225803	0.174027468730519
-5.71832812499906	-0.142320553649462	0.438185030144813	-0.0569186481175684	0.175273913517995
-5.68707812499269	-0.142985931042845	0.4413043961726	-0.0571847492198593	0.176521662910754
-5.65582812498633	-0.143668136386413	0.444442189913807	-0.0574575805499637	0.177776783562999
-5.62457812500838	-0.144366959991472	0.447583953031387	-0.0577370582314998	0.179033491730584
-5.59332812500202	-0.145082215561084	0.450744543260257	-0.0580231077442552	0.180297730925054
-5.56207812499565	-0.145813740475691	0.453909806594822	-0.0583156640387287	0.18156383913104
-5.53082812498928	-0.146561395928447	0.457094293032176	-0.0586146715905271	0.182837636771365
-5.49957812501134	-0.147325066615094	0.460284153311289	-0.0589200842764888	0.184113583719372
-5.46832812500497	-0.148104659807196	0.463493628512885	-0.0592318650040233	0.185397376842667
-5.43707812499861	-0.148900103780912	0.466709174134404	-0.0595499850825331	0.186683597903579
-5.40582812499224	-0.149711345767046	0.469944720709715	-0.059874423403243	0.187977819567164
-5.37457812498587	-0.150538349668817	0.473187029295789	-0.0602051655260779	0.189274745799906
-5.34332812500793	-0.151381093845447	0.476449718412923	-0.060542202792879	0.190579824482824
-5.31207812500156	-0.152239564963776	0.479719857338378	-0.0608855298681454	0.191887882845485
-5.2808281249952	-0.153113773349474	0.483010753423483	-0.0612351508784236	0.193204244328373
-5.24957812498883	-0.154003726568065	0.48630978285148	-0.0615910688462093	0.194523858892881
-5.21832812501088	-0.154909427634404	0.489629943301281	-0.0619532849740197	0.195851926143949
-5.18707812500452	-0.15583094218746	0.492958931359875	-0.0623218255095494	0.197183524166443
-5.15582812499815	-0.156768290420842	0.496309417039068	-0.06269669852554	0.19852372154076
-5.12457812499179	-0.157721518811963	0.499669422385788	-0.0630779226064306	0.199867726489169
-5.09332812501384	-0.158690682001938	0.503051299464782	-0.0634655196016304	0.201220480464403
-5.06207812500747	-0.159675842650069	0.506443397647659	-0.0638595145673379	0.202577322561074
-5.03082812500111	-0.160677071241073	0.509857740729335	-0.0642599356894466	0.203943062988697
-4.99957812499474	-0.161694450719423	0.51328301757322	-0.0646668161370187	0.20531317656496
-4.96832812498837	-0.162728056836623	0.51673090830716	-0.065080186202223	0.206692336116989
-4.93707812501043	-0.163777986969926	0.520190463806515	-0.0655000848262283	0.208076161168819
-4.90582812500406	-0.164844340518632	0.523672995960447	-0.0659265517587347	0.209469177368071
-4.8745781249977	-0.165927223612568	0.527167947704256	-0.0663596294410681	0.21086716092274
-4.84332812499133	-0.167026748588412	0.530686213046362	-0.0667993627966976	0.212274470501373
-4.81207812501339	-0.168143036429096	0.534217701211017	-0.0672458002069536	0.213687068604726
-4.78082812500702	-0.169276213995119	0.537772746319601	-0.0676989924036542	0.215109090246264
-4.74957812500065	-0.170426416990387	0.541341941151199	-0.0681589936554847	0.216536770912446
-4.71832812499429	-0.171593792397981	0.544934217765413	-0.0686258627422855	0.21797368552505
-4.68707812498792	-0.172769144027924	0.548542361153092	-0.0690959226822784	0.219416944888123
-4.65582812500998	-0.173971930189652	0.552176774826446	-0.0695769457502289	0.220870714729839
-4.62457812500361	-0.17519233535601	0.55582489780817	-0.0700650311954468	0.222329968342727
-4.59332812499724	-0.176430570478437	0.559498854922035	-0.0705602394699885	0.223799553460777
-4.56207812499088	-0.177686838890213	0.563188272346661	-0.071062659864768	0.225275324148044
-4.53082812501293	-0.178961353963649	0.566903818597621	-0.071572377714986	0.226761545821212
-4.49957812500656	-0.18025433845683	0.570635807094487	-0.0720894821098498	0.228254344863151
-4.4683281250002	-0.181566023491081	0.574394335114573	-0.0726140654834241	0.229757759509749
-4.43707812499383	-0.182896647713101	0.578170187868929	-0.073146223279383	0.231268104274839
-4.40582812498747	-0.18424645669394	0.581973037382664	-0.0736860537105443	0.232789247695692
-4.37457812500952	-0.185615702607767	0.585794070745304	-0.0742336576303597	0.234317664759168
-4.34332812500315	-0.18700464414942	0.589642587478303	-0.0747891384999505	0.235857075217993
-4.31207812499679	-0.188413546631941	0.593510146162507	-0.075352602427148	0.237404102483983
-4.28082812499042	-0.189842682199456	0.597405698759084	-0.0759241582516817	0.238962327429536
-4.24957812501248	-0.191292330098415	0.601321160032575	-0.0765039176537035	0.240528515817954
-4.21832812500611	-0.192762776974871	0.605265147781742	-0.0770919952727259	0.242106114963914
-4.18707812499974	-0.194254317144363	0.609229924645453	-0.0776885088155883	0.243692029685311
-4.15582812499338	-0.195767252864004	0.613223781909712	-0.0782935791653054	0.245289576778204
-4.12457812498701	-0.19730189455527	0.61723932553369	-0.0789073304701811	0.246895798309466
-4.09332812500907	-0.198858561001978	0.621284524728024	-0.0795298902229988	0.248513882318725
-4.0620781250027	-0.200437579514293	0.625352326469399	-0.0801613893266167	0.250141007210851
-4.03082812499633	-0.202039286059837	0.629450380377997	-0.0808019621464031	0.251780233254735
-3.99957812498997	-0.203664025360445	0.633571973618657	-0.0814517465489222	0.253428874868182
-3.96832812501202	-0.205312150949502	0.637724437422919	-0.0821108839248581	0.255089865024539
-3.93707812500566	-0.206984025193748	0.641901399350039	-0.082779519197715	0.256760654241563
-3.90582812499929	-0.208680019239998	0.64610987254468	-0.0834578008024829	0.258444048313982
-3.87457812499292	-0.21040051292573	0.650343825949678	-0.08414588064984	0.260137634258243
-3.84332812498656	-0.212145894589356	0.65460995427747	-0.0848439140502222	0.261844090549721
-3.81207812500861	-0.213916560797291	0.658902569497003	-0.0855520596045884	0.263561141362626
-3.78082812500224	-0.215712915967928	0.663228047094734	-0.0862704790539283	0.265291337533724
-3.74957812499588	-0.21753537189303	0.667581044356266	-0.0869993370877084	0.267032541312537
-3.71832812498951	-0.219384347171963	0.671967616521263	-0.0877388011174123	0.268787175487768
-3.68707812501157	-0.221260266597985	0.676382769237812	-0.0884890410308647	0.270553241603402
-3.6558281250052	-0.223163560583811	0.680832236518588	-0.089250228962234	0.272333034007382
-3.62457812499883	-0.225094664708314	0.685311376363837	-0.0900225391104697	0.274124695134521
-3.59332812499247	-0.227054019596607	0.689825600859501	-0.0908061476911127	0.275930390611996
-3.5620781249861	-0.229042071250939	0.694370625403543	-0.0916012330684999	0.277748405783986
-3.53082812500816	-0.231059272026574	0.698951539703953	-0.0924079761460869	0.27958077737679
-3.49957812500179	-0.233106082333552	0.703564422372752	-0.0932265610472924	0.281425935970698
-3.46832812499542	-0.2351829730397	0.708214039962505	-0.0940571760770361	0.283285789080853
-3.43707812498906	-0.237290428403833	0.712896840082946	-0.0949000148954868	0.285158914837043
-3.40582812501111	-0.239428949248333	0.717617264036436	-0.0957552777876219	0.287047090706103
-3.37457812500475	-0.241599056040361	0.722372133388999	-0.0966231728961861	0.288949044350137
-3.34332812499838	-0.243801291603955	0.727165560190527	-0.0975039173068736	0.290866421587407
-3.31207812499201	-0.2460362233822	0.731994744201792	-0.0983977379534113	0.292798101306607
-3.28082812501407	-0.248304445225673	0.736863462576918	-0.0993048723330679	0.294745595420828
-3.2495781250077	-0.250606578778101	0.741769297653284	-0.100225569061058	0.296707935796721
-3.21832812500134	-0.252943274397503	0.746715684593017	-0.101160088239155	0.298686497604717
-3.18707812499497	-0.255315211531604	0.751700593650108	-0.102108701605975	0.300680467823661
-3.1558281249886	-0.257723098243852	0.75672710882679	-0.103071692347334	0.302691081215389
-3.12457812501066	-0.26016766983344	0.761793596096196	-0.104049354543963	0.304717682989466
-3.09332812500429	-0.262649686584285	0.766902775853793	-0.10504199227052	0.306761362522143
-3.06207812499792	-0.265169930946554	0.772053424895701	-0.106049918467438	0.308821629291752
-3.03082812499156	-0.267729204630321	0.777247880042164	-0.107073453777603	0.310899419305184
-2.99957812501361	-0.270328326956958	0.782485367659041	-0.108112925886179	0.312994421801816
-2.96832812500725	-0.272968129604869	0.787767789147603	-0.109168667418725	0.3151073986911
-2.93707812500088	-0.275649460931438	0.79309503494737	-0.110241017669392	0.31723830474262
-2.90582812499451	-0.278375526899377	0.798468216997209	-0.11133125861844	0.319387586207263
-2.87457812498815	-0.281142667340983	0.803887150817037	-0.112437926839328	0.321555167897933
-2.8433281250102	-0.283953975705384	0.809353933657463	-0.113562259313149	0.323741890046894
-2.81207812500384	-0.286810362381497	0.814868367209608	-0.114704620136581	0.32594767194094
-2.78082812499747	-0.289712756951991	0.820431761869934	-0.115865381081744	0.328173039200667
-2.7495781249911	-0.292662109872679	0.826044585687719	-0.117044922268103	0.330418177553961
-2.71832812501316	-0.295659394100346	0.831707718983228	-0.118243632813683	0.332683440668275
-2.68707812500679	-0.298705606654201	0.837422099170542	-0.119461911459703	0.334969201944244
-2.65582812500043	-0.301801770047923	0.843188230796759	-0.120700167143412	0.337275664811269
-2.62457812499406	-0.304948933692296	0.849007486147341	-0.121958819559128	0.339603376548796
-2.59332812498769	-0.308148175191677	0.854880017178534	-0.123238299676804	0.341952399620151
-2.56207812500975	-0.311400601607901	0.860807614436818	-0.124539050247553	0.344323448539659
-2.53082812500338	-0.314707350691117	0.866790095341727	-0.125861526295929	0.346716452026624
-2.49957812499702	-0.318069592096304	0.872829653686232	-0.127206195606485	0.349132285823813
-2.46832812499065	-0.321488528599249	0.878925792997331	-0.128573539210106	0.351570753164961
-2.4370781250127	-0.324965397320295	0.885081090801864	-0.12996405187345	0.354032883215447
-2.40582812500634	-0.328501470986595	0.891294765021188	-0.131378242603775	0.356518365038904
-2.37457812499997	-0.332098058885303	0.897569747723121	-0.132816635030185	0.359028369545644
-2.3433281249936	-0.335756508851437	0.903905013357386	-0.134279768198655	0.361562488483013
-2.31207812498724	-0.339478208968247	0.910303802507021	-0.135768197251989	0.364122016096119
-2.28082812500929	-0.343264586877846	0.916764910812928	-0.137282493154299	0.366706472680395
-2.24957812500293	-0.347117113153614	0.923291812969379	-0.138823244039631	0.369317246055684
-2.21832812499656	-0.351037302225702	0.929883231593821	-0.140391055582137	0.371953827376782
-2.18707812499019	-0.355026713933869	0.936542749390394	-0.141986551617126	0.374617647601963
-2.15582812501225	-0.359086955138581	0.94326919676029	-0.143610374785394	0.377308241061452
-2.12457812500588	-0.363219681419664	0.950066039850093	-0.145263187212582	0.380026992034559
-2.09332812499952	-0.367426598791754	0.956932554696988	-0.146945671195254	0.38277361315236
-2.06207812499315	-0.371709465565914	0.963871652000342	-0.148658529945421	0.385549266480867
-2.03082812498678	-0.376070094236586	0.97088377970339	-0.15040248834521	0.3883541334227
-1.99957812500884	-0.38051035347314	0.977970292853367	-0.152178293743357	0.39118875380192
-1.96832812500247	-0.38503217019514	0.985134852279875	-0.153986716785185	0.394054594072632
-1.93707812499611	-0.389637531739114	0.992374191265693	-0.155828552279183	0.396950345543195
-1.90582812498974	-0.39432848812131	0.999707574431079	-0.157704620101958	0.399883715376739
-1.87457812501179	-0.399246221972393	1.00710542728196	-0.159671385211291	0.402842873197563
-1.84332812500543	-0.404114997029317	1.01455907679561	-0.161618568873089	0.405824352802443
-1.81207812499906	-0.409075918872837	1.02212132473741	-0.163602605229088	0.408849269519426
-1.78082812499269	-0.414131311885648	1.02975560497232	-0.165624423885892	0.411903001594904
-1.74957812498633	-0.419283577270101	1.03748850859371	-0.167684985173251	0.414996181498106
-1.71832812500838	-0.42453519497861	1.04529893782254	-0.169785280916084	0.41812037403711
-1.68707812500202	-0.429888726990127	1.0532090567026	-0.171926335744846	0.421284441017854
-1.65582812499565	-0.435346820862364	1.06120077848955	-0.174109208516161	0.424481151602393
-1.62457812498928	-0.440912213620928	1.06929500704253	-0.176334993868231	0.427718863490871
-1.59332812501134	-0.44658773604174	1.07747454380745	-0.178604823933552	0.430990701191703
-1.56207812500497	-0.452376317988972	1.08576013714621	-0.180919870473832	0.434304960102902
-1.53082812499861	-0.458280991248054	1.09413466304948	-0.183281346013025	0.437654794677331
-1.49957812499224	-0.464304898689638	1.10261926338067	-0.185690507502614	0.441048657569912
-1.46832812498587	-0.470451297429022	1.11119645763093	-0.188148657585259	0.444479560795803
-1.43707812500793	-0.47672356786061	1.11988812164977	-0.190657148208075	0.447956250430802
-1.40582812500156	-0.483125216961403	1.12867613639829	-0.193217381944044	0.451471483268604
-1.3745781249952	-0.489659887270024	1.13758336219812	-0.195830815583004	0.455034398974141
-1.34332812498883	-0.4963313634011	1.14659082620785	-0.198498962737006	0.458637413036963
-1.31207812501088	-0.503143579562223	1.15572258303736	-0.20122339684661	0.462290142612126
-1.28082812500452	-0.510100627713329	1.16495861957877	-0.204005754444179	0.465984587326357
-1.24957812499815	-0.51720676657076	1.17432437965015	-0.206847738755085	0.469730919766278
-1.21832812499179	-0.524466431627599	1.18379863293723	-0.209751123705541	0.473520652948976
-1.18707812501384	-0.531884246305543	1.19340840687445	-0.212717758383182	0.477364592626941
-1.15582812500747	-0.539465034354522	1.20313107338131	-0.215749571996902	0.481253693016376
-1.12457812500111	-0.547213833390723	1.21299544733168	-0.218848579292259	0.485199474532095
-1.09332812499474	-0.555135909798518	1.22297730835721	-0.222016886512669	0.489192254818403
-1.06207812498837	-0.563236774739295	1.23310748020635	-0.225256697803613	0.493244357488106
-1.03082812501043	-0.571522201353176	1.24335993219606	-0.228570322094306	0.49734537644735
-0.999578125004064	-0.579998243029318	1.2537677440985	-0.231960180407123	0.501508537320004
-0.968328124997697	-0.588671252639043	1.26430282335942	-0.235428813552509	0.505722609705831
-0.937078124991331	-0.597547902578416	1.27500078783585	-0.238978890148038	0.510001834004365
-0.905828125013386	-0.606635205411334	1.28583118628749	-0.242613214878039	0.514334036854273
-0.874578125007019	-0.615940534916508	1.29683250306017	-0.246334736915105	0.518734604705099
-0.843328125000653	-0.625471647063626	1.3079715715478	-0.250146558313576	0.52319027867491
-0.812078124994287	-0.63523670084109	1.31929013264019	-0.254051942343846	0.527717747071044
-0.78082812498792	-0.6452442814286	1.33075186856378	-0.258054321492582	0.532302491560968
-0.749578125009975	-0.655503406358288	1.34240224781972	-0.262157306290954	0.53696269084577
-0.718328125003609	-0.666023561806603	1.35420126445103	-0.266364687113853	0.541682351039103
-0.687078124997242	-0.676814704959991	1.36619869877133	-0.270680447849209	0.546481375797186
-0.655828124990876	-0.687887279577445	1.37835017477592	-0.275108765765258	0.551342024047907
-0.624578125012931	-0.699252225124052	1.3907105255389	-0.279654016437467	0.556286219244339
-0.593328125006565	-0.710920982119486	1.40323013419885	-0.284320775888649	0.561294125156656
-0.562078125000198	-0.72290549281143	1.41596984755725	-0.28911382085815	0.566390069545049
-0.530828124993832	-0.735218196709058	1.42887366558006	-0.294038127014081	0.571551664154974
-0.499578124987465	-0.747872019576	1.44200973319213	-0.299098864548444	0.576806154607974
-0.468328125009521	-0.760880355136621	1.45531412813758	-0.304301390856691	0.582127985250621
-0.437078125003154	-0.774257034671537	1.46886406597073	-0.309651238372463	0.587548028239646
-0.405828124996788	-0.788016288657324	1.48258555932758	-0.315154099219123	0.593036703742513
-0.374578124990421	-0.802172687312571	1.49656743348486	-0.320815801423726	0.598629525603424
-0.343328125012476	-0.816740953919128	1.51072253652346	-0.326642234245759	0.604291650590792
-0.31207812500611	-0.83173628744998	1.52515518116884	-0.33263947720097	0.6100647845866
-0.280828124999744	-0.847173569149194	1.53976021184635	-0.33881348271775	0.615906886193947
-0.249578124993377	-0.863067597829745	1.55466345770289	-0.345170170223755	0.621868263731009
-0.218328124987011	-0.87942915991229	1.56973439325541	-0.351713854291484	0.627896732566774
-0.187078125009066	-0.896278952786209	1.58513286867535	-0.358452813386747	0.634056203103416
-0.155828125002699	-0.913625764149996	1.60068541647956	-0.36539056241417	0.640277321469384
-0.124578124996333	-0.931480223477725	1.61660987918095	-0.37253135266869	0.646647184214014
-0.0933281249899665	-0.949850624965784	1.63266031995128	-0.37987850106021	0.653067463191538
-0.0620781250120217	-0.968742257444923	1.64917774949005	-0.387434121946409	0.65967449924918
-0.0308281250056552	-0.988156729343485	1.6657463278073	-0.395198856949847	0.666302034608355
0.000421875000711225	-1.00809140500012	1.68323021061229	-0.403171649285253	0.673295571634551
0.0316718750070777	-1.03303589731929	1.70036303871607	-0.413147514386699	0.680148803666504
0.0629218750134442	-1.05425977968989	1.71710710968602	-0.421635902303141	0.686846653935154
0.0941718749913889	-1.07598558219577	1.73475549765516	-0.430325019220866	0.693906112853634
0.125421874997755	-1.0981969432007	1.75247189108882	-0.439208313623159	0.700992814273585
0.156671875004122	-1.12087807658217	1.77070219338816	-0.448279463498617	0.708285039830195
0.187921875010488	-1.14401710171566	1.78911764129258	-0.45753370893361	0.71565134922196
0.219171874988433	-1.16760979096139	1.80799933726615	-0.46696935188549	0.723204136446068
0.2504218749948	-1.19166315027437	1.82714413765225	-0.476589189238888	0.730862187408344
0.281671875001166	-1.21619815332472	1.8467640581771	-0.486401607103918	0.738710275728058
0.312921875007532	-1.24125169643054	1.86671450653587	-0.496421363047002	0.746690597663558
0.344171875013899	-1.26687356446208	1.88716703349141	-0.506668372514419	0.754871748343538
0.375421874991844	-1.293128420581	1.90800891769292	-0.517168503927022	0.763208665737141
0.40667187499821	-1.32009004886434	1.92938283097344	-0.527951275146288	0.771758397455011
0.437921875004577	-1.34783969203572	1.95119369517996	-0.539049187609346	0.780482933829783
0.469171875010943	-1.37645775157577	1.9735620915204	-0.550494406045289	0.789430488731089
0.500421874988888	-1.40602846522398	1.99640556998187	-0.562320628461238	0.79856810013669
0.531671874995254	-1.4366331672565	2.01982851915116	-0.574560390395773	0.807937506870122
0.562921875001621	-1.46835059732082	2.04375801576917	-0.587245188342881	0.81750955524138
0.594171875007987	-1.50125673553237	2.06828768170085	-0.600405413906392	0.827321679194727
0.625421874985932	-1.53542518728346	2.09335360609129	-0.614070507905099	0.837348328430417
0.656671874992298	-1.57092791078377	2.11904229092685	-0.628269251583465	0.847624090589827
0.687921874998665	-1.60783611478366	2.14529835204137	-0.643030125875863	0.85812682495095
0.719171875005031	-1.64622120667302	2.17220374511429	-0.658381690786293	0.868889302046959
0.750421875011398	-1.6861567943768	2.19971086205837	-0.67435338605327	0.879892490778519
0.781671874989343	-1.72771528538432	2.22789836969769	-0.690974171608542	0.891167847393564
0.812921874995709	-1.77097496934428	2.25672661888606	-0.708275359499459	0.902699523567661
0.844171875002075	-1.81601658966429	2.28627208940449	-0.726289243316837	0.914518101801862
0.875421875008442	-1.86292502045455	2.31650169780083	-0.745049768790516	0.926610359515779
0.906671874986387	-1.91178988103234	2.34749085950196	-0.764592779589524	0.93900645433995
0.937921874992753	-1.96270612707298	2.37921277902347	-0.784956253773987	0.951695678416236
0.96917187499912	-2.0157746327851	2.41174239650336	-0.80618053665148	0.964708000044815
1.00042187500549	-2.07110278193826	2.44505893773136	-0.828308577169393	0.978035119495423
1.03167187501185	-2.12880507810771	2.47923748332193	-0.851386171989043	0.99170706197143
1.0629218749898	-2.18900378837453	2.51426314766825	-0.87546222293581	1.0057178828789
1.09417187499616	-2.25182963181005	2.55021177062614	-0.900589012355533	1.02009791177662
1.12542187500253	-2.31742252488936	2.58707436147739	-0.926822501233453	1.03484356179229
1.1566718750089	-2.38593239662083	2.62492816373795	-0.95422265518848	1.0499857245716
1.18792187498684	-2.45752008803905	2.66377022594706	-0.982853804199608	1.06552322878247
1.21917187499321	-2.53235834915576	2.70367988832231	-1.01278504130076	1.081487805359
1.25042187499957	-2.61063295885714	2.74466052433003	-1.0440906704355	1.09788081285751
1.28167187500594	-2.69254398135351	2.78679433518352	-1.07685070891424	1.11473512723282
1.31292187501231	-2.77830718959254	2.83009144988243	-1.11115145663474	1.13205480927769
1.34417187499025	-2.86815568439741	2.87463778359824	-1.1470861435702	1.14987422121411
1.37542187499662	-2.96234174434251	2.92045079869459	-1.18475566952934	1.168200357358
1.40667187500298	-3.06113894561319	2.96762107213032	-1.22426945188828	1.1870694454657
1.43792187500935	-3.16484459966388	3.01617411073117	-1.26574640042306	1.20649169805402
1.4691718749873	-3.27378255992239	3.06620617864528	-1.30931603974755	1.22650561882354
1.50042187499366	-3.38830645757402	3.11775162791781	-1.35511980337949	1.24712495916513
1.53167187500003	-3.5088034293953	3.17091345185158	-1.4033125246361	1.26839091592516
1.5629218750064	-3.63569841178652	3.22573564033219	-1.4540641540376	1.29032109697794
1.59417187501276	-3.76945907176691	3.28232884404516	-1.50756173154919	1.31295976425019
1.62542187499071	-3.91060146229496	3.34074729209168	-1.56401164863799	1.33632862346515
1.65667187499707	-4.05969646263571	3.40110986955906	-1.62364222447388	1.36047523336914
1.68792187500344	-4.21737710368364	3.46348114705426	-1.68670663628375	1.38542543957375
1.71917187500981	-4.38434683064799	3.52798809153499	-1.75348622487775	1.41123003789097
1.75042187498775	-4.56138876819841	3.594704746033	-1.82429420144809	1.43791866763732
1.78167187499412	-4.74937603162565	3.66376470881891	-1.89947977312964	1.46554478304063
1.81292187500048	-4.94928309324322	3.73524898270218	-1.97943269108368	1.49414081378593
1.84417187500685	-5.16219820400158	3.80929427128717	-2.06458822116307	1.52376146391046
1.87542187501322	-5.3893368083542	3.8859834913781	-2.15543251244144	1.55443993698818
1.90667187499116	-5.63205586139658	3.96544985510598	-2.25250832727133	1.58622954991008
1.93792187499753	-5.89186889766166	4.04776951822928	-2.35642107266628	1.61916081176119
1.96917187500389	-6.17046164390151	4.13306135720924	-2.46784504995886	1.65328131597373
2.00042187501026	-6.46970790467497	4.22138121952817	-2.5875298142543	1.68861345922894
2.03167187498821	-6.79168538319513	4.31281727297765	-2.71630650861918	1.72519256273805
2.06292187499457	-7.13869103575372	4.40738534562348	-2.85509401225066	1.76302502601761
2.09417187500094	-7.51325548649162	4.50511972672513	-3.00490471283003	1.80212462906146
2.12542187500731	-7.91815597916416	4.60596913599598	-3.16684969621725	1.84247093655475
2.15667187501367	-8.35642728874229	4.70988289202419	-3.34214311442528	1.88404374666948
2.18792187499162	-8.83136995248038	4.81670711412591	-3.53210548880571	1.92678158814146
2.21917187499798	-9.34655513122601	4.92626622835425	-3.73816565917741	1.97061430290112
2.25042187500435	-9.90582559065972	5.03825906982397	-3.96186118248191	2.01542150244602
2.28167187501072	-10.513291547941	5.15233565187341	-4.20483667627487	2.06106325571826
2.31292187498866	-11.1733212391892	5.26799289726624	-4.46884004933769	2.10733839578683
2.34417187499503	-11.8905247870045	5.38464656160252	-4.75571605097137	2.15401326933596
2.37542187500139	-12.669730464073	5.50152606951589	-5.06739677730023	2.20077968448186
2.40667187500776	-13.5159519696318	5.61774131256415	-5.40588858132231	2.24728161002283
2.43792187501413	-14.4343448975197	5.73217586450199	-5.77325465832288	2.29307247421826
2.46917187499207	-15.430149969611	5.84354799162091	-6.17159233638218	2.33763954900392
2.50042187499844	-16.5086196802175	5.95030121872617	-6.60300373046411	2.38036018833815
2.5316718750048	-17.6749237516738	6.05065870106552	-7.06955792037734	2.42052355670903
2.56292187501117	-18.9340272654187	6.14251014202452	-7.57324219832754	2.45728540690151
2.59417187498912	-20.2905324966268	6.22345923646975	-8.11589879701051	2.48968703575863
2.62542187499548	-21.7484752994664	6.29070756381799	-8.69914343568329	2.51660884949421
2.65667187500185	-23.3110604176288	6.34109740736844	-9.32425943227949	2.53678746685059
2.68792187500821	-24.9803212132509	6.37099794043798	-9.99206157478298	2.54877019712127
2.71917187498616	-26.7566851881911	6.37635379226618	-10.7027222957773	2.55093443703698
2.75042187499253	-28.638427300416	6.35259014472241	-11.4555529430347	2.54144970737686
2.78167187499889	-30.6209962110931	6.29469324284413	-12.2487341896295	2.51830982326353
2.81292187500526	-32.6962076446246	6.19717238919311	-13.0789932437837	2.47931768773567
2.84417187501163	-34.8513164222324	6.05422453821334	-13.941232469832	2.42215109958415
2.87542187498957	-37.0680078607377	5.85981971254816	-14.8281256875744	2.34439692920309
2.90667187499594	-39.3213919325485	5.60802798766244	-15.729715508481	2.24368191113139
2.9379218750023	-41.5791394712592	5.29330939741898	-16.6330674403974	2.11778866336241
2.96917187500867	-43.8009626496052	4.91107044979743	-17.5220616966128	1.96487836245062
3.00042187498661	-45.9386974290487	4.45818455834716	-18.3774258685385	1.78369906242133
3.03167187499298	-47.9372691041823	3.93372794568896	-19.1771210239412	1.5738802225563
3.06292187499935	-49.7367814349979	3.3395669720661	-19.8971775569119	1.33616786779401
3.09417187500571	-51.2758362573276	2.68097191304194	-20.5130236538195	1.07267030161859
3.12542187501208	-52.4959551992353	1.96683912507662	-21.0012550603331	0.786947153496612
3.15667187499002	-53.3466714017518	1.2096788694558	-21.3416732174703	0.48400455604569
3.18792187499639	-53.7905693294276	0.425011710272661	-21.519302764897	0.170053629881933
3.21917187500276	-53.8073910583325	-0.369538543279896	-21.526035426319	-0.147852603394234
3.25042187500912	-53.3963693628365	-1.1556166908075	-21.3615640556485	-0.462368325359104
3.28167187498707	-52.5763162270765	-1.91549091671079	-21.0334180799016	-0.766397270714013
3.31292187499344	-51.383453847896	-2.63344092500406	-20.5560951574582	-1.05364835209887
3.3441718749998	-49.8674170184542	-3.29669761077307	-19.9494608016997	-1.31901180667747
3.37542187500617	-48.0862531748133	-3.89607974861344	-19.2367468272767	-1.55881396157642
3.40667187501253	-46.101305762782	-4.42604277896912	-18.4425032269445	-1.77083671349037
3.43792187499048	-43.9727190391987	-4.88447654300884	-17.5907989727801	-1.9542364501911
3.46917187499685	-41.7560343695417	-5.27211149055913	-16.7038598689211	-2.10930633428658
3.50042187500321	-39.4999934462306	-5.5919315148674	-15.8011896067071	-2.23724120748755
3.53167187500958	-37.2455028994309	-5.84843842998098	-14.8991557007034	-2.33984321135256
3.56292187498752	-35.0254911232789	-6.0471204423411	-14.0109325117185	-2.41930902542363
3.59417187499389	-32.8653909261708	-6.19389162269675	-13.1466946834123	-2.47800558238035
3.62542187500026	-30.7839846269499	-6.29478671086386	-12.3139555590363	-2.51834792999676
3.65667187500662	-28.7944045390562	-6.35563298390875	-11.5179677071121	-2.54266797646342
3.68792187501299	-26.9051449187486	-6.3819507835326	-10.7621279664604	-2.55317469119444
3.71917187499093	-25.1209981145185	-6.3787922982712	-10.0483521040086	-2.55188964578198
3.7504218749973	-23.4438715083246	-6.35076733881653	-9.3774017303294	-2.54065732882478
3.78167187500367	-21.8734718768752	-6.3019699582905	-8.74915813681284	-2.52111582677767
3.81292187501003	-20.4078620502435	-6.23606212919267	-8.16284501810536	-2.4947302979607
3.84417187498798	-19.0439041951809	-6.15623477362718	-7.61720582165782	-2.46277741307947
3.87542187499434	-17.777607686301	-6.06531073414603	-7.11064291803274	-2.42638654139934
3.90667187500071	-16.6043994769988	-5.96571285395296	-6.64132576264651	-2.38652700630259
3.93792187500708	-15.5193331555313	-5.85956954119141	-6.20727452694052	-2.34405030444543
3.96917187501344	-14.5172502131198	-5.748678194869	-5.80642461197839	-2.29967549651389
4.00042187499139	-13.5929044582191	-5.6346103731329	-5.43667641926978	-2.25403126529183
4.03167187499776	-12.7410397599789	-5.51866123598569	-5.0959264535516	-2.20763571210395
4.06292187500412	-11.9565374111442	-5.40195519379899	-4.78212626726064	-2.16093860547872
4.09417187501049	-11.2343633098804	-5.2854044302519	-4.49326134241931	-2.11430480824482
4.12542187498843	-10.5696848234892	-5.16978146629678	-4.22739783352752	-2.06804329344881
4.1566718749948	-9.95788516273685	-5.05568770702816	-3.98268831884412	-2.02239457991965
4.18792187500117	-9.39458714196283	-4.9436282540561	-3.75738130359065	-1.97756064672266
4.21917187500753	-8.87566941103137	-4.83396842013325	-3.54982771054296	-1.93368755606287
4.2504218750139	-8.39727626863664	-4.7270098022695	-3.35848480186832	-1.89089587119728
4.28167187499184	-7.95582195945206	-4.62294196887186	-3.18191789333346	-1.84926134806569
4.31292187499821	-7.54799022535145	-4.52191722264252	-3.01880016916872	-1.80884482829744
4.34417187500458	-7.17072982708926	-4.42399929599075	-2.86791088437897	-1.76967173367347
4.37542187501094	-6.82124670875562	-4.32923550218659	-2.72813222368543	-1.73176091361852
4.40667187498889	-6.49699344890541	-4.23760538272977	-2.59844507491559	-1.69510411976855
4.43792187499525	-6.19563974388657	-4.14908426359227	-2.47791721645509	-1.65969141510734
4.46917187500162	-5.9151257299309	-4.06359358971462	-2.36572463461853	-1.62549132268881
4.50042187500799	-5.65354553000396	-3.9810772196419	-2.26110494296106	-1.5924813283716
4.53167187498593	-5.40919910550356	-3.90142195285205	-2.16337811242203	-1.56061610832242
4.5629218749923	-5.1805595525387	-3.82454694442789	-2.07193338574057	-1.5298632781312
4.59417187499866	-4.96625752537953	-3.75032627519973	-1.98622304224053	-1.50017243709571
4.62542187500503	-4.76506616587771	-3.67867080827358	-1.9057563656819	-1.47150789402991
4.6566718750114	-4.57588676140757	-3.60945146591548	-1.83009390418163	-1.44381799418818
4.68792187498934	-4.39773528285882	-3.5425800527549	-1.75884208277725	-1.41706743137895
4.71917187499571	-4.22972990644626	-3.47793085146213	-1.69164821008414	-1.39120590267757
4.75042187500208	-4.07107957489383	-3.4154219152896	-1.62819590120409	-1.36620060789998
4.78167187500844	-3.92107361468018	-3.35493444816139	-1.56820092349012	-1.34200401851205
4.81292187498639	-3.77907239460629	-3.296395414376	-1.51140745920108	-1.31858690358373
4.84417187499275	-3.644498985642	-3.23969443187562	-1.45758476896135	-1.29590510450481
4.87542187499912	-3.51683176766377	-3.18476833340852	-1.40652423420803	-1.27393334110763
4.90667187500549	-3.39559791166095	-3.13151533487997	-1.35803675000113	-1.25263089701827
4.93792187501185	-3.28036765640618	-3.07988208492656	-1.31195043574745	-1.23197642068104
4.9691718749898	-3.17074932240336	-3.02977483445232	-1.26810864092272	-1.21193241182616
5.00042187499616	-3.06638495408589	-2.9811494680242	-1.22636820214978	-1.19248121473023
5.03167187500253	-2.96694653928216	-2.93391934984648	-1.18659793097572	-1.17358817584004
5.0629218750089	-2.87213272206768	-2.8880488073687	-1.14867730044107	-1.15523901744053
5.09417187498684	-2.78166595436783	-2.84345727280326	-1.11249530358015	-1.13740151441684
5.12542187499321	-2.69529001483797	-2.80011669655774	-1.07794946357502	-1.1200644385306
5.15667187499957	-2.6127678528303	-2.75795155595938	-1.04494497035972	-1.1031975835061
5.18792187500594	-2.53387956915905	-2.71694065863213	-1.01339387335785	-1.08679246430273
5.21917187501231	-2.45842130992331	-2.67701252530422	-0.983214639138652	-1.07082049262199
5.25042187499025	-2.38620300244841	-2.63815229368537	-0.954331245986675	-1.05527571554422
5.28167187499662	-2.31704761700909	-2.60029166982875	-0.926672888674288	-1.04013081947526
5.31292187500298	-2.25078989356982	-2.56342148837242	-0.900173469265609	-1.02538213024236
5.34417187500935	-2.18727532678712	-2.52747594247772	-0.874771191198474	-1.01100332964688
5.3754218749873	-2.12635925645013	-2.49245108945779	-0.850408195525654	-0.996992832476857
5.40667187499366	-2.06790604970542	-2.4582830609845	-0.82703023385594	-0.983325096489399
5.43792187500003	-2.01178836660997	-2.42497199149268	-0.8045863746147	-0.970000167172841
5.4691718750064	-1.95789684181955	-2.39245681523591	-0.783032875260592	-0.956993623817081
5.50042187501276	-1.90609815458744	-2.36074486083916	-0.76231641226532	-0.944308389195795
5.53167187499071	-1.85629651177956	-2.32976902361472	-0.742398671410255	-0.93191762793815
5.56292187499707	-1.80839189799765	-2.29954381158649	-0.723239649815044	-0.919827134080957
5.59417187500344	-1.76229003645788	-2.2700033651997	-0.704801639832057	-0.908010570883227
5.62542187500981	-1.7179020872678	-2.24116628228931	-0.687049108397858	-0.89647536783849
5.65667187498775	-1.6751444107829	-2.21296551182327	-0.669948602422493	-0.885194712334967
5.68792187499412	-1.63393835468241	-2.18542501510383	-0.65346866367123	-0.874178178610486
5.71917187500048	-1.59421005652003	-2.15847547559669	-0.637579749830698	-0.863398048699493
5.75042187500685	-1.55589022929948	-2.13214700321581	-0.622254148771762	-0.852866355503407
5.78167187501322	-1.51891391442356	-2.10636701533154	-0.607465879741926	-0.842554075649791
5.81292187499116	-1.4832201964951	-2.08117276185686	-0.593190579277632	-0.832476097103305
5.84417187499753	-1.44875192273667	-2.05648720941225	-0.579405388940929	-0.822601617459626
5.87542187500389	-1.41545526412077	-2.03235604171226	-0.566088779758578	-0.812948897039654
5.90667187501026	-1.38327961721686	-2.00869617181121	-0.553220512892546	-0.803484713569522
5.93792187498821	-1.35217672723122	-1.98556345080798	-0.540781288881516	-0.794231392811079
5.96917187499457	-1.32210131034119	-1.96286635741938	-0.528752996496628	-0.785152340690246
6.00042187500094	-1.29301020972194	-1.94067337246674	-0.517118375190314	-0.7762749328335
6.03167187500731	-1.26486236387849	-1.9188813729368	-0.50586100242517	-0.767557936949829
6.06292187501367	-1.23761869335422	-1.89757516788713	-0.494965248362099	-0.759035257184114
6.09417187499162	-1.21124196282431	-1.8766350516271	-0.48441622071278	-0.750659031519911
6.12542187499798	-1.1856966871445	-1.85616838441957	-0.474199727170295	-0.742472180609087
6.15667187500435	-1.16094904495054	-1.83603075613703	-0.464302240859574	-0.734416965477579
6.18792187501072	-1.13696680109195	-1.81636328638187	-0.45471086931965	-0.726549804422125
6.21917187498866	-1.11371922989537	-1.79698193297653	-0.445413323816245	-0.718797113212895
6.25042187499503	-1.09117704994588	-1.77808497731751	-0.436397893259191	-0.711238164390423
6.28167187500139	-1.06931235314456	-1.7594160509413	-0.427653415829727	-0.703770456826286
6.31292187500776	-1.04809853958353	-1.74129488016136	-0.419169252933493	-0.696521818533716
6.34417187501413	-1.02751025387437	-1.72329486512764	-0.410935263734279	-0.689321687604992
6.37542187499207	-1.00752332345481	-1.70624032723498	-0.402941780478664	-0.682499635779733
6.40667187499844	-0.983858243486653	-1.68884952891298	-0.393477802877457	-0.675543204962536
6.4379218750048	-0.965252793078501	-1.67114059017037	-0.386036817683933	-0.668459640289863
6.46917187501117	-0.947169337717782	-1.65440069515862	-0.378804598814651	-0.661763575627556
6.50042187498912	-0.929588639042744	-1.63773993286592	-0.371773451999551	-0.655099207879355
6.53167187499548	-0.912492322032154	-1.62159042004755	-0.364936028260578	-0.64863930284969
6.56292187500185	-0.895862829978087	-1.60558718617496	-0.358285305903054	-0.6422379372632
6.59417187500821	-0.879683381763728	-1.58999198390718	-0.351814573428881	-0.635999763060425
6.62542187498616	-0.863937931370609	-1.57456400679675	-0.345517413341358	-0.629828499779131
6.65667187499253	-0.848611129454739	-1.55949241827461	-0.339387686777355	-0.623799777290199
6.68792187499889	-0.833688287253398	-1.54459422844182	-0.333419519071574	-0.617840431127351
6.71917187500526	-0.819155341355466	-1.53001857756885	-0.327607285666274	-0.612010089483769
6.75042187501163	-0.804998826130338	-1.51561622974593	-0.32194560108341	-0.606249083265069
6.78167187498957	-0.791205837978618	-1.50151108765761	-0.316429304627276	-0.600606950515834
6.81292187499594	-0.777764012749735	-1.48757610865754	-0.31105345135216	-0.595032895260707
6.8441718750023	-0.764661500391908	-1.473917904771	-0.305813301924022	-0.589569542950867
6.87542187500867	-0.751886949174233	-1.46042514977293	-0.300704313902924	-0.584172380591432
6.90667187498661	-0.739429461899823	-1.44719192849947	-0.295722136270338	-0.578879025159671
6.93792187499298	-0.727278613619796	-1.43411861930582	-0.290862592437241	-0.573649645275474
6.96917187499935	-0.715424409903386	-1.42128985954011	-0.286121687632615	-0.568518078862239
7.00042187500571	-0.703857274651313	-1.4086150782052	-0.281495591991336	-0.563448113186811
7.03167187501208	-0.692568031196638	-1.3961715793648	-0.27698063540314	-0.558470655038061
7.06292187499002	-0.68154788237438	-1.38387597032077	-0.272573299540847	-0.553552361357583
7.09417187499639	-0.670788389934814	-1.37179981152994	-0.26827020962565	-0.54872184277998
7.12542187500276	-0.660280432971691	-1.35986538154039	-0.264067717988184	-0.543948023645462
7.15667187500912	-0.650018328118199	-1.34813928427782	-0.259963551380883	-0.539257533024593
7.18792187498707	-0.639993514345193	-1.33654927976651	-0.255954286055022	-0.534621486834609
7.21917187499344	-0.630198794211942	-1.32515782433158	-0.252037043483423	-0.53006485596552
7.2504218749998	-0.620627239063669	-1.31389655946201	-0.248209052636038	-0.525560308219638
7.28167187500617	-0.611272175801976	-1.30282477938577	-0.244467644688852	-0.521131550306423
7.31292187501253	-0.602127175190887	-1.29187755615803	-0.240810248347111	-0.516752621644845
7.34417187499048	-0.593186041224193	-1.28111143385697	-0.237234385593089	-0.51244612945276
7.37542187499685	-0.584442801351889	-1.27046444555111	-0.233737667777468	-0.508187297035184
7.40667187500321	-0.575891697351015	-1.25999077753147	-0.230317791968416	-0.503997788981018
7.43792187500958	-0.567527176695374	-1.24963103049339	-0.226972537500153	-0.499853855201551
7.46917187498752	-0.559343884337152	-1.23943736026707	-0.223699762686214	-0.495776348519026
7.50042187499389	-0.551336654795188	-1.22935260763629	-0.22049740165532	-0.491742414497585
7.53167187500026	-0.543500504026596	-1.21942717049478	-0.217363461100658	-0.487772203145684
7.56292187500662	-0.535830624702236	-1.20960585274638	-0.214296018390081	-0.48384364494519
7.59417187501299	-0.528322406971799	-1.19993752704954	-0.211293229867796	-0.479976280122516
7.62542187499093	-0.520971309661968	-1.19036873920862	-0.208353279355431	-0.476148735631401
7.6566718749973	-0.513773037800051	-1.18094700328573	-0.205474449129491	-0.472380008535435
7.68792187500367	-0.506723415116521	-1.17162041026297	-0.202655068944285	-0.468649343608472
7.71917187501003	-0.499818408140897	-1.16243530086339	-0.199893525665312	-0.464975268814946
7.75042187498798	-0.493054119882533	-1.15334113536427	-0.197188260741967	-0.461337576429685
7.78167187499434	-0.486426787424069	-1.1443832097634	-0.194537769245176	-0.457754376734047
7.81292187500071	-0.4799327724387	-1.13551221948221	-0.191940596074774	-0.454205955870853
7.84417187500708	-0.473568559218657	-1.12677250399338	-0.189395335171132	-0.450710041692565
7.87542187501344	-0.467331060655597	-1.11811592098069	-0.186900751901642	-0.447247385080771
7.90667187499139	-0.461216368894505	-1.10958604503973	-0.184455283346572	-0.443835408093357
7.93792187499776	-0.455221617566075	-1.10113556131529	-0.182057783156317	-0.440455192455558
7.96917187500412	-0.449343733888023	-1.09280732841566	-0.179707022416175	-0.437123873968423
8.00042187501049	-0.443579944940134	-1.08455513366637	-0.177401892136409	-0.433822975094354
8.03167187498843	-0.43792586260398	-1.07642099015793	-0.175140637369878	-0.430569293556743
8.0629218749948	-0.43238114831054	-1.06835914791415	-0.172923122686847	-0.427344536818975
8.09417187500117	-0.426941981282114	-1.06041175106412	-0.170747820038156	-0.424165555064689
8.12542187500753	-0.42160575024638	-1.05253357790401	-0.168613685087822	-0.421014266993862
8.1566718750139	-0.416369933246472	-1.04476602939496	-0.166519709220467	-0.417907225622505
8.18792187499184	-0.411232085800779	-1.03706466429244	-0.164464914806759	-0.414826661753144
8.21917187499821	-0.406189839869539	-1.02947039237491	-0.162448354789885	-0.411788931998295
8.25042187500458	-0.401240900744759	-1.02193938481185	-0.160469111441676	-0.408776512067586
8.28167187501094	-0.396383043959382	-1.01451213747447	-0.158526295126416	-0.405805593063923
8.31292187498889	-0.39161411218587	-1.00714536126463	-0.156619043060406	-0.402858866546599
8.34417187499525	-0.386932012089047	-0.99987919082771	-0.154746518053216	-0.399952379167271
8.37542187500162	-0.382334711092321	-0.992670822148712	-0.152907907214263	-0.397069016489008
8.40667187500799	-0.377820234010875	-0.985560070445621	-0.151102420606143	-0.3942246974184
8.43792187498593	-0.373386659504841	-0.97850457188639	-0.149329289825908	-0.391402483575302
8.4691718749923	-0.36903211627287	-0.971543855498448	-0.147587766482445	-0.388618179403579
8.50042187499866	-0.364754795097736	-0.964635961864323	-0.145877127011629	-0.385855008284904
8.53167187500503	-0.360552881056995	-0.957820167153193	-0.144196645571951	-0.383128673520126
8.5629218750114	-0.356424642413517	-0.951054871908846	-0.142545629583007	-0.380422542486326
8.59417187498934	-0.352368364027224	-0.944379120756285	-0.140923393101008	-0.377752225854866
8.62542187499571	-0.348382357188155	-0.937751659380119	-0.139329260748323	-0.375101229080356
8.65667187500208	-0.344464954205668	-0.931211310419117	-0.137762565548052	-0.372485074016444
8.68792187500844	-0.340614503201585	-0.924717140046729	-0.136222646839942	-0.369887394347215
8.71917187498639	-0.336829363554771	-0.918307755438562	-0.134708848456712	-0.36732362570466
8.75042187499275	-0.333107902593685	-0.911942525590844	-0.13322051739955	-0.364777522947636
8.78167187499912	-0.329448494385985	-0.905659836406293	-0.131757003352698	-0.362264433148361
8.81292187500549	-0.325849521374735	-0.899419349122525	-0.130317659337333	-0.359768228118377
8.84417187501185	-0.322309379780747	-0.893259208733752	-0.128901843873021	-0.357304158500181
8.8754218749898	-0.318826489197502	-0.887139376011065	-0.127508924817746	-0.354856215982966
8.90667187499616	-0.31539920470532	-0.881097709235188	-0.126138244236855	-0.352439536443359
8.93792187500253	-0.312026246286675	-0.875094454750507	-0.124789290096416	-0.350038225880752
8.9691718750089	-0.308706089401231	-0.869167224547908	-0.123461452618234	-0.347667321544023
9.00042187498684	-0.305437407544341	-0.863276597519991	-0.122154201230353	-0.345311062547041
9.03167187499321	-0.302218978218475	-0.857459799026213	-0.120867046981192	-0.342984331377884
9.06292187499957	-0.299049690809559	-0.851677870750239	-0.119599545693293	-0.340671552374313
9.09417187500594	-0.295928547219642	-0.845967571460276	-0.118351298216727	-0.33838742126912
9.12542187501231	-0.292854655082943	-0.840290557186864	-0.117121947712975	-0.336116608267948
9.15667187499025	-0.289827214610812	-0.834682941801245	-0.115911174388115	-0.333873551020409
9.18792187499662	-0.286845501148929	-0.829107262384794	-0.114718688509679	-0.331643272296442
9.21917187500298	-0.283908845818099	-0.82359862629141	-0.113544222656787	-0.329439807012254
9.25042187500935	-0.281016616552862	-0.818120945828789	-0.11238752413015	-0.32724872817275
9.2816718749873	-0.278168201293748	-0.812707523714069	-0.111248348224819	-0.325083348727744
9.31292187499366	-0.27536299450176	-0.807324745906943	-0.110126452833344	-0.322930231253321
9.34417187500003	-0.272600387560658	-0.80200187304251	-0.109021594605516	-0.320801071846976
9.3754218750064	-0.269879762931809	-0.796711106017299	-0.107933526610361	-0.318684759007776
9.40667187501276	-0.267200491690504	-0.791464179848064	-0.106861997351594	-0.316585979320842
9.43792187499071	-0.264712953506638	-0.786262676368227	-0.105867149764143	-0.314505372250793
9.46917187499707	-0.26211469484101	-0.781148058063607	-0.104828020469141	-0.31245951323249
9.50042187500344	-0.259555845448937	-0.776033286917434	-0.103804652435811	-0.310413599471051
9.53167187500981	-0.257035747938647	-0.770989471478255	-0.102796782753123	-0.308396062623449
9.56292187498775	-0.254553746657366	-0.765958906752425	-0.101804149202235	-0.30638383183435
9.59417187499412	-0.25210919139143	-0.760995225068736	-0.100826491737511	-0.304398348789403
9.62542187500048	-0.249701440795687	-0.756046440347086	-0.0998635538589953	-0.302418830435736
9.65667187500685	-0.247329865338688	-0.751162197893972	-0.0989150837910205	-0.300465123248987
9.68792187501322	-0.244993849918039	-0.746292842728691	-0.097980835528713	-0.298517377187188
9.71917187499116	-0.242692796099933	-0.741486294203283	-0.0970605697340584	-0.29659474765551
9.75042187499753	-0.240426124077119	-0.736694089039672	-0.0961540545192678	-0.294677862112306
9.78167187500389	-0.238193274410897	-0.73196325239944	-0.0952610661437079	-0.292785517336113
9.81292187501026	-0.235993709623343	-0.7272459871057	-0.0943813896508886	-0.29089860833146
9.84417187498821	-0.233826915700308	-0.722588831497697	-0.0935148194697615	-0.289035735866002
9.87542187499457	-0.231692403522963	-0.717944365621975	-0.0926611599874307	-0.287177947335665
9.90667187500094	-0.229589710335909	-0.713358875003787	-0.0918202261364937	-0.285343740617121
9.93792187500731	-0.227518401133518	-0.708785139847354	-0.0909918439496976	-0.28351424528266
9.96917187501367	-0.225478070091547	-0.70426934116586	-0.0901758511327171	-0.281707914858176
10.0004218749916	-0.22346834194234	-0.69976434936684	-0.0893720976143839	-0.279905918158318
10.031671874998	-0.221488768561739	-0.695316329231012	-0.0885804041876257	-0.278126698256869
10.0629218750043	-0.219539249156651	-0.690878124602823	-0.0878007305606746	-0.276351418580137
10.0941718750107	-0.217619402418456	-0.686496043011746	-0.0870329242546606	-0.2745985723102
10.1254218749887	-0.215728986480663	-0.682122841365666	-0.0862768885628514	-0.272849298589469
10.156671874995	-0.213867791561062	-0.677804940609753	-0.0855325396141253	-0.271122120227917
10.1879218750014	-0.212035797272934	-0.673495011638128	-0.0847998692880367	-0.269398178699447
10.2191718750078	-0.210232566677789	-0.669239747648118	-0.0840784678852456	-0.267696032228722
10.2504218750141	-0.208457550804788	-0.664991495910767	-0.0833688208510426	-0.265996692851425
10.2816718749921	-0.206711841138492	-0.660797060051071	-0.0826706597916672	-0.264318946683542
10.3129218749984	-0.204994792661763	-0.65660905358252	-0.0819839617744231	-0.262643728521578
10.3441718750048	-0.203306362066509	-0.652474313531528	-0.0813087095252705	-0.260989837855456
10.3754218750112	-0.201646516163803	-0.648345502651217	-0.0806448898169151	-0.259338302658332
10.4066718749891	-0.20001194031864	-0.644269210590518	-0.0799911770028044	-0.257707786750333
10.4379218749955	-0.198409161657005	-0.64019718663057	-0.0793501816514065	-0.256078968506249
10.4691718750018	-0.196834831262272	-0.636178322261447	-0.0787205643929879	-0.254471421882838
10.5004218750082	-0.195288857092788	-0.632163438118285	-0.0781022884374012	-0.252865460839704
10.5316718749862	-0.193771106847218	-0.628201178585155	-0.0774953008804413	-0.251280555263499
10.5629218749925	-0.192281398996168	-0.624242443088065	-0.0768995291158945	-0.249697054600206
10.5941718749989	-0.19081949241417	-0.620336163850541	-0.0763148766894997	-0.248134540681945
10.6254218750053	-0.189385088086843	-0.616433004368311	-0.0757412239840988	-0.246573271158527
10.6566718750116	-0.187977804347025	-0.612582286237872	-0.0751784183202355	-0.24503298145203
10.6879218749896	-0.186597170142649	-0.608734375338862	-0.0746262712690402	-0.24349381197339
10.7191718749959	-0.185242594736609	-0.604939040222714	-0.0740845465389145	-0.241975675364403
10.7504218750023	-0.183913323236972	-0.601146328317356	-0.0735529421922264	-0.240458586000503
10.7816718750087	-0.182608366408525	-0.597406504673384	-0.0730310625713487	-0.238962653942849
10.8129218749866	-0.181326413069416	-0.593669277329405	-0.0725183832521116	-0.237467758861402
10.844171874993	-0.180065714995067	-0.589985425222133	-0.0720142049955779	-0.235994215452639
10.8754218749993	-0.178823964811077	-0.586304251531335	-0.071517604889631	-0.234521742291789
10.9066718750057	-0.177598182675748	-0.582676987079473	-0.0710273910034998	-0.23307083409088
10.9379218750121	-0.176384641576063	-0.579052364792872	-0.0705420724879281	-0.231620982019685
10.96917187499	-0.175178867731075	-0.575481887474118	-0.070059859722808	-0.23019278896139
11.0004218749964	-0.173975754175325	-0.571913440568166	-0.0695787097461577	-0.228765407659006
11.0316718750028	-0.172769816292085	-0.568398538268011	-0.0690964284767887	-0.227359445001959
11.0629218750091	-0.171555593950439	-0.564883932167191	-0.0686108315947334	-0.225953600645847
11.0941718749871	-0.170328166633737	-0.561420982977625	-0.0681199506328502	-0.224568419587382
11.1254218749934	-0.169083704418916	-0.557955244132595	-0.0676222534164166	-0.223182122592288
11.1566718749998	-0.167819946020844	-0.55453809230524	-0.0671168353247719	-0.221815260603862
11.1879218750062	-0.166536491188911	-0.551114210458262	-0.0666035362770783	-0.220445706546273
11.2191718750125	-0.165234835610065	-0.547735518717799	-0.066082954695671	-0.219094228392877
11.2504218749905	-0.163918141412906	-0.544346382847057	-0.0655563556843605	-0.217738572540346
11.2816718749968	-0.162590798098523	-0.540999821816317	-0.0650254953595022	-0.216399946228039
11.3129218750032	-0.161257880749429	-0.537640259830884	-0.0644924040867989	-0.21505611957521
11.3441718750096	-0.159924616513764	-0.534322040582062	-0.0639591730341873	-0.213728829476481
11.3754218749875	-0.15859594439902	-0.530989633400114	-0.0634277780614664	-0.212395864409741
11.4066718749939	-0.157276211718672	-0.527698580464904	-0.0628999582855455	-0.211079440436371
11.4379218750003	-0.155969011235593	-0.524393129917345	-0.062377150936455	-0.209757257819149
11.4691718750066	-0.154677136685961	-0.521129765307368	-0.0618604735735722	-0.208451908935963
11.500421875013	-0.153402623236147	-0.517852223417321	-0.0613507402792651	-0.207140889728269
11.5316718749909	-0.152146839527604	-0.514617724856697	-0.0608484984893117	-0.205847087169834
11.5629218749973	-0.150910604155442	-0.511369297271831	-0.0603540755968855	-0.204547713744812
11.5941718750037	-0.149694307138322	-0.5081647999393	-0.0598676275524055	-0.203265911675936
11.62542187501	-0.148498023712363	-0.504946452711718	-0.0593891843917893	-0.201978570512231
11.656671874988	-0.147321612828699	-0.501772740791318	-0.0589186896443182	-0.20070908264307
11.6879218749943	-0.146164796306483	-0.498585043998192	-0.0584560320000584	-0.19943400177966
11.7191718750007	-0.145027217271507	-0.495442510528333	-0.0580010686882976	-0.198176985322003
11.7504218750071	-0.143908479086917	-0.492285679373309	-0.0575536410495359	-0.196914250822483
11.7816718750134	-0.142808167527416	-0.489174416771596	-0.0571135834020989	-0.195669742727047
11.8129218749914	-0.141725860439405	-0.486048423893933	-0.056680726901473	-0.19441934362966
11.8441718749978	-0.140661129583727	-0.482968336237195	-0.0562549002723298	-0.193187305519652
11.8754218750041	-0.139613538882261	-0.479873008692878	-0.0558359291028568	-0.19194917264348
11.9066718750105	-0.138582642226074	-0.476823885701931	-0.0554236349651021	-0.190729520413867
11.9379218749884	-0.137567981626816	-0.473758954461644	-0.055017834674329	-0.189503546156057
11.9691718749948	-0.1365690928733	-0.470740499696277	-0.0546183425508942	-0.188296161244948
12.0004218750012	-0.13558550218528	-0.467705613627954	-0.0542249690835821	-0.187082205164924
12.0316718750075	-0.134616735234484	-0.46471745167922	-0.0538375245385655	-0.185886937421789
12.0629218750139	-0.133662321180441	-0.461712180396588	-0.0534558205752239	-0.18468482737388
12.0941718749918	-0.132721797764857	-0.458753859626516	-0.0530796722850627	-0.183501496151215
12.1254218749982	-0.131794715860757	-0.455777700210979	-0.0527089000122759	-0.182311030971255
12.1566718750046	-0.130880643188584	-0.45284870582731	-0.0523433308408083	-0.181139430353761
12.1879218750109	-0.129979130972518	-0.449901095888654	-0.0519827852631659	-0.179960385084343
12.2191718749889	-0.129089862041662	-0.447000846077133	-0.0516271363971785	-0.178800282346712
12.2504218749953	-0.128212429485953	-0.444081180969337	-0.0512762214844171	-0.177632415125378
12.2816718750016	-0.127346487067253	-0.441209090006225	-0.0509299020303253	-0.176483575971713
12.312921875008	-0.126491710801821	-0.438316736487577	-0.0505880484431512	-0.175326633496855
12.3441718749859	-0.125647794451926	-0.435472183537399	-0.0502505382311156	-0.174188809588674
12.3754218749923	-0.124814463483443	-0.43260648588409	-0.0499172615824736	-0.173042529566765
12.4066718749987	-0.123991450860022	-0.429788847559402	-0.0495881116872719	-0.171915471544378
12.437921875005	-0.123178511144374	-0.426949068974165	-0.0492629903748739	-0.17077955925841
12.4691718750114	-0.122376650348381	-0.424157725513767	-0.0489422999642484	-0.169663019212868
12.5004218749893	-0.121583185546232	-0.421343712457873	-0.0486249674704952	-0.168537413207711
12.5316718749957	-0.12079914930762	-0.418578054210474	-0.0483114058362263	-0.167431147274263
12.5629218750021	-0.120024353092447	-0.415788698672228	-0.0480015396504959	-0.166315404376628
12.5941718750084	-0.119258619499689	-0.413048128035901	-0.047695297958077	-0.165219173510557
12.6254218749864	-0.118501781236214	-0.410282913412033	-0.0473926138469703	-0.164113087068568
12.6566718749928	-0.117753680188672	-0.407566847477864	-0.0470934240771425	-0.163026658102523
12.6879218749991	-0.11701416660746	-0.404825188368476	-0.046797668754105	-0.161929993952031
12.7191718750055	-0.116283098372372	-0.402133059573734	-0.0465052910351641	-0.160853139857266
12.7504218750119	-0.115560340354137	-0.39941437557015	-0.0462162368740285	-0.15976566583158
12.7816718749898	-0.114845763848762	-0.396745631859818	-0.0459304547945351	-0.158698165782559
12.8129218749962	-0.114139246080096	-0.394049354094778	-0.0456478956916667	-0.157619654332036
12.8441718750025	-0.113440669761363	-0.391403458778	-0.0453685126561538	-0.156561293649013
12.8754218750089	-0.112749922707825	-0.388729031101037	-0.0450922608195251	-0.155491522311096
12.9066718749868	-0.11206689749424	-0.386105462713201	-0.0448190972170816	-0.154442092404958
12.9379218749932	-0.1113914881899	-0.383452341724716	-0.044548979482056	-0.15338084381777
12.9691718749996	-0.110723601925631	-0.380850592065989	-0.0442818704717638	-0.152340141405535
13.0004218750059	-0.110063140888335	-0.378218246804585	-0.0440177310663654	-0.151287203182786
13.0316718750123	-0.109410013948135	-0.375637824254364	-0.0437565248190763	-0.150255031613192
13.0629218749903	-0.108764133499928	-0.373025735756807	-0.043498216692936	-0.149210196168128
13.0941718749966	-0.108125415286572	-0.370466161197072	-0.0432427729900753	-0.148186363791185
13.125421875003	-0.107493778239072	-0.367873822021359	-0.042990161287787	-0.147149428145753
13.1566718750094	-0.106869144331726	-0.365334630079973	-0.042740350380574	-0.146133748810035
13.1879218749873	-0.106251438450831	-0.362761543821656	-0.0424933102276302	-0.14510451440131
13.2191718749937	-0.105640588271358	-0.360242282391455	-0.0422490119035048	-0.144096807261819
13.250421875	-0.105036524150978	-0.357687963227591	-0.0420074275557131	-0.143075079759301
13.2816718750064	-0.104439179020689	-0.355188193194816	-0.0417685303609834	-0.142075169169921
13.3129218750128	-0.103848488288659	-0.352652165685473	-0.0415322944867935	-0.141060758395006
13.3441718749907	-0.103264385397381	-0.350171460732486	-0.0412986933144489	-0.140068473841742
13.3754218749971	-0.102686819119835	-0.347653257081149	-0.0410677061521489	-0.139061192659803
13.4066718750034	-0.102115726850985	-0.345191203572627	-0.0408393085755589	-0.138076368605599
13.4379218750098	-0.101551053953409	-0.342690368347748	-0.0406134781197681	-0.137076034924012
13.4691718749878	-0.100992746653169	-0.340246565360064	-0.0403901934833155	-0.136098511076318
13.5004218749941	-0.100440752274248	-0.337762650490835	-0.0401694335992727	-0.135104945587169
13.5316718750005	-0.0998950210781248	-0.335336711257657	-0.0399511785754566	-0.134134567220232
13.5629218750069	-0.0993554789257769	-0.332869276699615	-0.0397353987612591	-0.133147593922395
13.5941718750132	-0.0988221298087344	-0.330460814715494	-0.0395220957521876	-0.132184206429392
13.6254218749912	-0.0982949022405312	-0.328009428293982	-0.0393112409581277	-0.131203652456246
13.6566718749975	-0.0977737514893115	-0.325618088935348	-0.0391028164885067	-0.13024711398301
13.6879218750039	-0.0972586339264999	-0.323182324990256	-0.0388968048936665	-0.12927280907248
13.7191718750103	-0.0967495070608006	-0.320807752782533	-0.0386931891784208	-0.128322977425514
13.7504218749882	-0.0962463296999512	-0.318387190672904	-0.0384919528667504	-0.127354753322814
13.7816718749946	-0.0957490622671647	-0.316029041953984	-0.0382930801284122	-0.12641149103301
13.8129218750009	-0.0952576672924398	-0.313623264220687	-0.0380965559755638	-0.125449180755568
13.8441718750073	-0.0947721100427003	-0.311281204741991	-0.0379023665149785	-0.124512354118137
13.8754218750137	-0.0942923592455459	-0.308889795596618	-0.037710499237756	-0.12355579135084
13.9066718749916	-0.0938183878002333	-0.306563502011682	-0.0375209433039351	-0.122625271020058
13.937921874998	-0.0933501443321318	-0.30418604697397	-0.0373336781697855	-0.12167428997025
13.9691718750043	-0.092887671239157	-0.301875192775504	-0.0371487207850299	-0.120749945337336
14.0004218750107	-0.0924309257577644	-0.29951128073944	-0.0369660540516704	-0.119804381561822
14.0316718749887	-0.0919799007382189	-0.297215576110324	-0.0367856751121877	-0.118886096689344
14.062921874995	-0.0915345994460137	-0.294864799920786	-0.036607585275036	-0.117945787326177
14.0941718750014	-0.091095011072104	-0.292583960685077	-0.0364317802199729	-0.117033448535768
14.1254218750078	-0.0906611459243052	-0.290245918524242	-0.0362582640722064	-0.116098232859501
14.1566718750141	-0.0902330110275092	-0.287979676908522	-0.036087039643782	-0.115191733034102
14.1879218749921	-0.0898106157021722	-0.285653970577964	-0.0359181106645102	-0.114261451768946
14.2191718749984	-0.0893939563497985	-0.283402080865843	-0.0357514756972885	-0.113360692614169
14.2504218750048	-0.0889830764169383	-0.281088300826748	-0.0355871521190404	-0.112435181951348
14.2816718750112	-0.0885779764160902	-0.278850534042794	-0.0354251401361165	-0.111540071868997
14.3129218749891	-0.0881786741571609	-0.276548267508415	-0.0352654468722561	-0.110619166704467
14.3441718749955	-0.0877850147971961	-0.274324403447511	-0.0351080104033673	-0.109729617605092
14.3754218750018	-0.0873973842604288	-0.272033037001066	-0.0349529850704657	-0.10881307260999
14.4066718750082	-0.0870156203396789	-0.26982279735569	-0.0348003060036365	-0.107928973175954
14.4379218749862	-0.0866408767429346	-0.267540856414952	-0.0346504344834412	-0.107016198724669
14.4691718749925	-0.0862857893896661	-0.265344434144599	-0.0345084226007282	-0.106137626056514
14.5004218749989	-0.0859227775643011	-0.263077245261613	-0.0343632431276178	-0.105230751735152
14.5316718750053	-0.0855658264270774	-0.260894350022578	-0.0342204875396096	-0.10435758973109
14.5629218750116	-0.0852149870963545	-0.25863603011773	-0.0340801762813609	-0.103454263328163
14.5941718749896	-0.0848703134932225	-0.256466589702348	-0.0339423309187852	-0.102586483078978
14.6254218749959	-0.0845318647180088	-0.254217868021302	-0.0338069750892805	-0.10168699609269
14.6566718750023	-0.0841997071418412	-0.252061843212539	-0.0336741353380931	-0.100824581889113
14.6879218750087	-0.0838739098847176	-0.249822565265475	-0.0335438393101968	-0.0999288724949676
14.7191718749866	-0.083553993344473	-0.247679968436998	-0.0334158951719297	-0.0990718292609619
14.750421874993	-0.0832411451039763	-0.245449622294906	-0.0332907779325536	-0.098179692682512
14.7816718749993	-0.0829349104836126	-0.243320522294104	-0.0331683057258346	-0.0973280479279474
14.8129218750057	-0.0826353812382488	-0.241099008553642	-0.033048515249967	-0.09643944439576
14.8441718750121	-0.0823426462940262	-0.238983551281301	-0.0329314420739527	-0.0955932564464756
14.87542187499	-0.0820568495023243	-0.236770497742487	-0.0328171437278933	-0.0947080370805024
14.9066718749964	-0.0817781103594524	-0.23466891562046	-0.0327056680061709	-0.0938673988648041
14.9379218750028	-0.0815065289651056	-0.232464008694575	-0.0325970549479938	-0.0929854382261811
14.9691718750091	-0.0812422590832692	-0.230376644089092	-0.0324913660512886	-0.0921504866425591
15.0004218749871	-0.0809854488524878	-0.228179561230194	-0.032388660565838	-0.0912716557128104
15.0316718749934	-0.0807362581816501	-0.22610689393368	-0.0322890024491199	-0.090442582620761
15.0629218749998	-0.0804948578027015	-0.22391733002133	-0.0321924599875455	-0.0895667593504042
15.0941718750062	-0.0802614303536396	-0.221860015021878	-0.0320991062295959	-0.0887438266756302
15.1254218750125	-0.0800361711272397	-0.219677676479256	-0.0320090192852936	-0.0878708936325956
15.1566718749905	-0.0798192888781689	-0.217636595522609	-0.0319222826490228	-0.0870544539882606
15.1879218749968	-0.079611002174856	-0.215461204257952	-0.0318389837405879	-0.0861842999342762
15.2191718750032	-0.0794115584357283	-0.213437535116223	-0.0317592215183296	-0.085374824323756
15.2504218750096	-0.0792212078081134	-0.211268833141873	-0.0316830960326728	-0.0845073460618587
15.2816718749875	-0.0790402223859696	-0.209264157810846	-0.0316107161118309	-0.0837054671501828
15.3129218749939	-0.078868892893143	-0.207101913346231	-0.0315421980353956	-0.0828405719658158
15.3441718750003	-0.0787075300059249	-0.20511836315425	-0.0314776660633066	-0.0820471421132558
15.3754218750066	-0.0785564657948126	-0.202962378954289	-0.0314172530124881	-0.0811847511055
15.406671875013	-0.0784160553058722	-0.201002866071129	-0.0313611008893155	-0.0804009349550939
15.4379218749909	-0.0782866782960441	-0.19885299102117	-0.031309361583642	-0.0795409876744791
15.4691718749973	-0.078168741144073	-0.196921570215546	-0.0312621976330563	-0.0787684068299324
15.5004218750037	-0.0780626789612541	-0.194777715891699	-0.031219783067043	-0.077910867902318
15.53167187501	-0.0779689579307869	-0.192880184652173	-0.0311823043425571	-0.0771518409345492
15.562921874988	-0.0778880779099748	-0.190742349735899	-0.0311499613847032	-0.0762967098265513
15.5941718749943	-0.0778205753354228	-0.188887303888624	-0.0311229687485702	-0.0755546744469865
15.6254218750007	-0.0777670264808037	-0.186755611669164	-0.0311015569220537	-0.0747020004662182
15.6566718750071	-0.0777280511221273	-0.184956447059584	-0.0310859737916169	-0.0739823140591852
15.6879218750134	-0.0777043166804075	-0.182831206203597	-0.0310764862989599	-0.0731322206608036
15.7191718749914	-0.0776965429200282	-0.181110301501724	-0.0310733823198971	-0.072443833113114
15.7504218749978	-0.0777055033218328	-0.178992111246172	-0.031076971213291	-0.0715965599745882
15.7816718750041	-0.0777320470938982	-0.177390549019321	-0.0310875926238501	-0.0709559014511454
15.8129218750105	-0.0777854479556913	-0.175280479094491	-0.0311089547966477	-0.0701118764387683
15.8441718749884	-0.0778505097253376	-0.173893052090393	-0.0311349815692909	-0.0695568570825021
15.8754218749948	-0.0779361650251042	-0.171793410129598	-0.0311692447744694	-0.0687170031842125
15.9066718750012	-0.0780435933443828	-0.170890358404743	-0.0312122161454592	-0.0683557000491095
15.9379218750075	-0.0781740850144705	-0.168806015657432	-0.0312644117444675	-0.067521965654139
15.9691718750139	-0.0783290551270262	-0.170290027478389	-0.0313263975294705	-0.0681153183250321


==> Data/snr_all.txt <==
wavelength_nm	smf_snr_db	hcf_snr_gla_040	hcf_snr_gla_100
1617.91867434476	20.5867737948616	21.3185351559405	21.0788883227994
1617.62767704701	20.5614405731018	21.1874317984684	20.3202161943094
1617.33678440742	20.5500872972223	21.3301808265988	21.0629401534812
1617.04599636955	20.5437673836841	21.1392533506011	20.2950859892687
1616.75531287698	20.5398489714561	21.3354785379073	21.091341903357
1616.46473387334	20.5373536951345	20.8684493779262	18.6916364289857
1616.17425930231	20.5356831836811	21.4151114353523	21.1814873664904
1615.8838891076	20.53463670162	20.5436762912476	17.4833735151208
1615.59362323295	20.5340838343669	21.3890274794164	21.2395862091027
1615.30346162217	20.5339106267012	19.9376936314047	16.1448941900101
1615.01340421907	20.5340377833882	21.3766265551368	21.3440516425126
1614.72345096755	20.5344082440428	19.1301953009962	14.8191300818634
1614.4336018115	20.5348449892326	21.4325544747935	21.3805558911815
1614.14385669488	20.5354465627309	18.2774343868334	13.8849800262909
1613.85421556169	20.5361904855772	21.3906769029394	21.3715733168603
1613.56467835596	20.5370562625361	17.4603590644435	13.1248553929515
1613.27524502176	20.5380276821748	21.4515684310096	21.3532500186269
1612.98591550321	20.5390561407887	17.1980077518118	13.490496194364
1612.69668974446	20.5400233190713	16.7115399893614	13.375213733901
1612.40756768971	20.5410649109835	21.362547172534	21.2270855284945
1612.11854928318	20.5421735717704	14.8669894419976	12.4355682385941
1611.82963446917	20.5433444230514	21.373049064386	21.1563619188731
1611.54082319197	20.5445754772335	14.1033238664127	12.3374569549078
1611.25211539594	20.5457994528483	21.3818174611125	21.0599384827638
1610.96351102548	20.5469985071866	14.4520269832751	13.0526722776365
1610.67501002503	20.5483100104475	13.945382933939	12.7955101327336
1610.38661233904	20.5500316815778	21.3192849252203	20.8051636368897
1610.09831791205	20.5513898517457	13.2338153929215	12.3282730518532
1609.81012668859	20.5539307341159	21.3672699792978	21.2008408845755
1609.52203861327	20.5538551994535	13.8075989577234	12.9156944949659
1609.23405363071	20.5543190576737	13.283869087773	12.3491202669738
1608.94617168559	20.5552674198149	21.3359555265057	21.107253585958
1608.65839272262	20.556333883043	13.2751026338934	12.2950319758009
1608.37071668656	20.5574604978483	14.1023954501009	12.8982478260511
1608.08314352218	20.5586261614757	21.376045313212	21.2726068185193
1607.79567317432	20.5597127156673	13.9890399186312	12.2523197083126
1607.50830558786	20.5607965605009	16.6015597714543	13.4042811815876
1607.2210407077	20.5618998966338	21.3633164818799	21.3695966244725
1606.93387847878	20.5630198929819	16.0738150793046	12.4486208573138
1606.6468188461	20.5641546291134	18.8799845586528	14.1193377919314
1606.35986175469	20.5653030052651	21.3362587099095	21.3577846229923
1606.0730071496	20.5663486841631	20.4209648189272	17.412362504997
1605.78625497595	20.5674041199609	21.3783298539021	21.3719991531609
1605.49960517888	20.56847009971	21.1751418564094	20.0764106122916
1605.21305770357	20.5695457133093	19.5290539908343	14.9199471216408
1604.92661249525	20.5706303625004	21.3655881176335	21.3636914903162
1604.64026949918	20.5717084959941	17.5384731112357	13.4169257228189
1604.35402866066	20.5727062680704	14.9624736951288	12.3100406690037
1604.06788992503	20.5737122137463	14.1352979536494	12.5216016143012
1603.78185323766	20.5747254864019	21.4717438134933	21.3767310353991
1603.49591854399	20.5757456367885	18.202932424051	14.6852718295472
1603.21008578946	20.5767725441567	13.251315254035	12.2873838959314
1602.92435491957	20.5777652557544	12.8358536065257	12.2347836683425
1602.63872587986	20.578669158496	12.8506031834282	12.1459219660208
1602.35319861589	20.5795797811439	13.1727003771808	12.2614117112106
1602.06777307329	20.5804963891497	21.1725917063143	18.8908401118942
1601.78244919769	20.581418686351	21.3305208349126	21.0555405800261
1601.4972269348	20.5823467455885	14.0673802356839	12.7582538165148
1601.21210623035	20.5832235739286	13.8694455552457	12.7064447622282
1600.92708703008	20.5840341003655	13.9380935047996	12.6432800982225
1600.64216927983	20.5848504750891	14.5919285088124	12.5206211570737
1600.35735292542	20.5856721727427	15.2392245482584	12.5108283675926
1600.07263791274	20.5864990453726	15.989106699955	12.5559605865687
1599.78802418771	20.5873312653296	17.1195308258469	13.0516275122142
1599.50351169629	20.5881002147271	18.3180284738882	13.931750633007
1599.21910038449	20.5888229990879	19.4483890439851	14.5280686117301
1598.93479019833	20.5895512481416	20.4414518491677	17.1327532272643
1598.6505810839	20.5902845618975	20.7263631166963	18.2366678707257
1598.36647298729	20.5910228730877	21.0300994101952	19.4026739322463
1598.08246585468	20.5917664868314	21.1348152959137	20.18033950211
1597.79855963224	20.5924434851903	21.3682497964599	20.9842733070016
1597.51475426621	20.5930932688141	21.366568262481	21.1620983595117
1597.23104970285	20.5937485042736	21.3517328268724	21.270123622762
1596.94744588847	20.5944089575519	21.4138977652418	21.2872574073981
1596.6639427694	20.5950746739032	21.4218859819301	21.4063128259223
1596.38054029203	20.595746062101	21.3751571777934	21.3724590600162
1596.09723840279	20.5963506263615	21.3730958372081	21.4102217143548
1595.81403704811	20.5969421379485	21.3909761358545	21.3800569801896
1595.53093617451	20.5975396943796	21.3885631794734	21.3986041397465
1595.24793572851	20.5981432932566	21.3988334565996	21.3766235278412
1594.96503565668	20.5987532041018	21.3757214399275	21.3768436954225
1594.68223590564	20.5993701014652	21.4184614206756	21.3638898178285
1594.39953642202	20.5999220220983	21.4017189875167	21.3965168675085
1594.11693715251	20.6004725277057	21.3688601161525	21.3658950844736
1593.83443804385	20.6010317451126	21.3436032042052	21.4117093331401
1593.55203904277	20.6016006843408	21.3852033384391	21.4193366832983
1593.26974009609	20.6021811334418	21.4231437891109	21.3825601989444
1592.98754115064	20.6027763136412	21.4180057253285	21.4354607493465
1592.70544215328	20.6032883972499	21.3835837074219	21.3443868719374
1592.42344305094	20.6038246345669	21.3642300100903	21.3827642362866
1592.14154379056	20.6044072298617	21.3871951534452	21.3966854152151
1591.85974431912	20.6050873095118	21.3039514294627	21.4297220857784
1591.57804458365	20.606217981876	21.3803213090671	21.3775571542582
1591.29644453121	20.6068913120466	21.3826611751437	21.4392212021134
1591.0149441089	20.6088936113992	21.3626373087661	21.4272929328032
1590.73354326385	20.6078194797907	21.3819537943254	21.3404224908033
1590.45224194324	20.607443432876	21.4136538340462	21.3689060288324
1590.17104009427	20.6076213589825	21.4144064197922	21.3489428463264
1589.8899376642	20.607926092855	21.4323821707198	21.3573729541117
1589.60893460031	20.6082826217555	21.318864104954	21.382147060698
1589.32803084991	20.6085866836331	21.3907316967241	21.3977315017891
1589.04722636038	20.6089162779337	21.4179120680118	21.3426089723114
1588.76652107911	20.6092656529772	21.3353012048259	21.3873075628523
1588.48591495352	20.6096318888053	21.3549239739517	21.2667868923056
1588.2054079311	20.6100134103443	21.4297086478177	21.3913394572513
1587.92499995935	20.6103992322244	21.3168716871451	21.16221882614
1587.64469098582	20.6107254471334	21.3436419964308	21.3864947804403
1587.36448095808	20.6110660960401	21.2859554340402	20.9697990045258
1587.08436982376	20.6114208081312	21.3948813095255	21.401895345755
1586.80435753051	20.6117897305229	21.1779611435146	20.5653104549794
1586.52444402603	20.6121733460152	21.3927666113041	21.3998214541031
1586.24462925805	20.6125610746435	21.1462268147292	19.9524368659292
1585.96491317433	20.6129021612159	21.3708703035013	21.3793219832528
1585.68529572267	20.6132602008222	20.916358212745	19.0309839959971
1585.40577685092	20.6136356628227	21.4125146522014	21.4174591951899
1585.12635650696	20.6140295046824	20.5828935719824	17.6752473923323
1584.8470346387	20.6144430918635	21.4264881693491	21.3116136775947
1584.56781119408	20.6148669009315	20.0811265127697	16.5123383635071
1584.2886861211	20.6152589296268	21.3685592461382	21.3457855440417
1584.00965936778	20.6156773250921	19.3689712628935	15.3233065970764
1583.73073088218	20.6161255975174	21.4025375998582	21.4047928829381
1583.4519006124	20.6166097245149	19.139909569678	14.8078060721631
1583.17316850658	20.6171404207991	21.2934753832627	20.6719589878806
1582.89453451287	20.6177248007099	21.4524449002664	21.3907677838114
1582.6159985795	20.6183647736162	16.999977391606	13.2609568377009
1582.33756065469	20.6195138581795	21.3553608913363	21.3925401393609
1582.05922068674	20.6201926754766	15.8440234659948	12.4688633652519
1581.78097862396	20.6224470821914	21.3830777136304	21.3252822792564
1581.50283441469	20.6213857023898	14.9006186085422	12.4029299916974
1581.22478800734	20.6210984383919	21.3586362063058	21.299065352767
1580.94683935032	20.6213730238946	14.7040186508383	12.9449449717447
1580.66898839209	20.6218205913823	14.8585655882609	13.2328749433216
1580.39123508116	20.6223701691819	21.4307613301676	21.3564090967969
1580.11357936605	20.6229994761198	13.3221416798066	12.4381727944247
1579.83602119534	20.6237017009193	21.3895774405496	21.2613848722794
1579.55856051763	20.62446551848	13.2198377796522	12.4282631633297
1579.28119728157	20.625238256668	14.3940268170541	12.7858718830309
1579.00393143583	20.6260946361272	21.3575627133437	21.3699584539431
1578.72676292912	20.6270449464987	13.0597841034169	12.0845429547355
1578.4496917102	20.6281060212353	21.4128073290368	21.154898239181
1578.17271772785	20.6293080396955	13.7706161905914	12.8077116747445
1577.8958409309	20.6307131327715	13.4938112285396	12.377211193328
1577.6190612682	20.6326765491634	21.4335927687806	21.3779622261617
1577.34237868865	20.6342506806424	13.8206795606905	12.3533281220667
1577.06579314117	20.6376087982399	14.9807419035911	12.5534221565634
1576.78930457473	20.6376903705129	21.3330131832328	21.1158341948187
1576.51291293834	20.6387508987422	16.1431036639527	12.4451660074204
1576.23661818102	20.6406848974641	17.9874380119796	13.428135174157
1575.96042025186	20.6430254213763	21.3429292466943	21.0847697392637
1575.68431909996	20.6458724244463	20.5578940456171	17.4068143391995
1575.40831467446	20.6496823295916	21.2975759884371	21.1958010835267
1575.13240692455	20.6534949976287	21.1559388871374	19.9796561433176
1574.85659579944	20.6597104432354	19.2114158230831	14.4530144094336
1574.58088124838	20.6635737116164	21.3463800943507	21.0874367045739
1574.30526322066	20.6699195629891	21.4092683004159	21.2134882284842
1574.02974166559	20.6782647707159	14.9289702412022	12.4506635834452
1573.75431653255	20.6921754479088	13.9745563928373	12.2883380742278
1573.47898777091	20.7089597816283	14.0085698654526	12.7549668002051
1573.20375533011	20.7471930311919	21.403508937778	21.344465657109
1565.80870488105	21.9255343384622	22.6830852535416	22.7164312533613
1565.53614903436	21.8847807626976	22.6641469741818	22.635097479695
1565.26368805719	21.8634972681598	22.6306996253507	22.6758825694807
1564.99132190001	21.8494563210349	22.690617087531	22.7475386393556
1564.71905051335	21.8389647273443	22.6778356930279	22.7468841719125
1564.44687384773	21.8307190970838	22.7164844077284	22.6416904398669
1564.17479185375	21.8246107554485	22.6593188246513	22.6523579725057
1563.90280448202	21.8205151987578	22.6826455537181	22.7250560623225
1563.63091168318	21.8126122089347	22.7303090916945	22.7206865783811
1563.35911340792	21.8075300506955	22.6980631639406	22.6752392393025
1563.08740960695	21.8022696970929	22.7096458512409	22.7182970969538
1562.81580023103	21.7980186109899	22.6974906887409	22.6601467453175
1562.54428523094	21.7941780527395	22.6977087883687	22.7041799511328
1562.2728645575	21.7906808673258	22.7277441654642	22.6712233267953
1562.00153816157	21.787460010327	22.6867034448141	22.6931841966079
1561.73030599402	21.7844712464899	22.7348088068621	22.7305136762108
1561.45916800579	21.781682302652	22.6983139638511	22.711415311626
1561.18812414783	21.7790640508326	22.6503581184313	22.7074025234902
1560.91717437113	21.7765296406811	22.7186391859122	22.7022064418712
1560.64631862671	21.7741339283073	22.6890998194398	22.6978884053396
1560.37555686564	21.7718628391116	22.6882076672217	22.6820662916403
1560.10488903899	21.7697048246386	22.6695048478722	22.6709960442202
1559.83431509791	21.767650343804	22.7270691507306	22.681239057148
1559.56383499355	21.7656917286273	22.6527891360106	22.6284659551449
1559.2934486771	21.7637592960226	22.7162230856118	22.7250372558075
1559.0231560998	21.7619026011771	22.7335302134048	22.6708098274035
1558.75295721289	21.7601258726697	22.6769298816201	22.6987438443868
1558.48285196769	21.7584272305052	22.6940707825963	22.7389954231158
1558.21284031551	21.7568090283159	22.688528702807	22.7361433330783
1557.94292220772	21.7552877898435	22.7053694382871	22.7070481167425
1557.67309759571	21.7538736515114	22.7166079822659	22.6913586081271
1557.40336643092	21.7525255551223	22.7461769233905	22.7086157828755
1557.13372866481	21.7512415833564	22.7137913536066	22.7188255125732
1556.86418424888	21.7500151793809	22.7338089513476	22.6959980850119
1556.59473313465	21.7488457852512	22.6688279658046	22.6597794438781
1556.3253752737	21.7477386184088	22.6623964387274	22.7405314124014
1556.05611061761	21.7466806223799	22.6736925940819	22.7448959297293
1555.78693911803	21.7457066796619	22.6824853841909	22.6875145894931
1555.51786072661	21.7449522704027	22.7160019405966	22.673638297928
1555.24887539506	21.7450552591693	22.7018376046277	22.7387601477445
1554.9799830751	21.7463082871702	22.690295856268	22.7221172767255
1554.7111837185	21.7426637886266	22.6953854846345	22.6858182649559
1554.44247727706	21.7413196545516	22.6763489433859	22.8048994492035
1554.17386370262	21.7392481056411	22.6610613490454	22.6836249648041
1553.90534294702	21.7378717638741	22.6374735628299	22.6809316438096
1553.63691496219	21.7366611061155	22.6970026233466	22.6658794474644
1553.36857970003	21.7355337043606	22.6864230440692	22.7149713554437
1553.10033711253	21.7344594811718	22.7207249353591	22.7059049654228
1552.83218715168	21.7334221516643	22.7171643396395	22.6359305156036
1552.56412976951	21.7323551200696	22.7140551616544	22.6637291455414
1552.29616491808	21.7313153088314	22.7253345042755	22.6834794029834
1552.02829254949	21.7302994322262	22.6231927382438	22.7017765634716
1551.76051261587	21.7293054220303	22.7357561362475	22.7105994555684
1551.49282506938	21.7283319156265	22.7155360736992	22.6747313710393
1551.22522986223	21.7273781854066	22.6968541494307	22.6914247546978
1550.95772694664	21.7263911305454	22.6904935263697	22.7570150890403
1550.69031627486	21.7254090330373	22.6826199927438	22.7565541879951
1550.42299779921	21.7244445584438	22.6887056769743	22.7225985673172
1550.155771472	21.7234971899609	22.6292408510001	22.7440841632075
1549.8886372456	21.7225666583317	22.7366914472148	22.7232846699025
1549.62159507239	21.7216529741771	22.705892942013	22.6828299685101
1549.35464490482	21.7207222001786	22.6926643696034	22.687480898492
1549.08778669533	21.7197790072704	22.66633310356	22.6461150689219
1548.82102039642	21.718852226998	22.6917112219495	22.6945682706423
1548.55434596061	21.7179416122525	22.7352610683814	22.7167552394383
1548.28776334046	21.7170471466291	22.7552171753748	22.697222504146
1548.02127248856	21.7161690046192	22.6180060193114	22.6196769923181
1547.75487335753	21.71529220939	22.6824639289961	22.6209229171566
1547.48856590003	21.7143902176309	22.7056049233089	22.6473958840844
1547.22235006875	21.7135049408354	22.7028413646173	22.7050688933099
1546.95622581641	21.7126362718891	22.6769726953702	22.707968953402
1546.69019309575	21.7117843469389	22.7015884082807	22.668217739276
1546.42425185958	21.7109494395507	22.6478150264669	22.5590873672726
1546.15840206069	21.7101320822111	22.6809338283375	22.7233507870378
1545.89264365195	21.7092832620399	22.6556102026151	22.5538988590507
1545.62697658624	21.7084517127195	22.7535169590624	22.6729512266754
1545.36140081646	21.7076383084145	22.6679022791797	22.5416044879933
1545.09591629558	21.7068433513182	22.6068275986323	22.4214151990445
1544.83052297657	21.7060672830162	22.70264542823	22.6670017743778
1544.56522081244	21.7053107559407	22.5457706006195	22.1670445010465
1544.30000975623	21.7045424426042	22.7235479057588	22.705862671517
1544.03488976103	21.7037800423202	22.5737214178178	22.1376104519539
1543.76986077994	21.7030386292374	22.5480803478477	21.6919849714737
1543.50492276611	21.7023187111407	22.6491691586234	22.7378968699761
1543.2400756727	21.7016209840999	22.4552893798498	21.2192756492916
1542.97531945292	21.7009463591808	22.7102883701276	22.6953241363068
1542.71065406001	21.7002748078021	22.7211432076902	22.6713597665209
1542.44607944724	21.6995928249122	22.2898011611739	20.5161260384079
1542.18159556791	21.6989365879085	22.6931985342359	22.7465183874806
1541.91720237536	21.6983069153474	22.3150941567445	20.4831152826417
1541.65289982294	21.6977049308607	22.2319013875233	19.9940852489409
1541.38868786407	21.6971320057367	22.7164937985757	22.749840189244
1541.12456645216	21.6965871004956	22.1553173957919	19.9008104459677
1540.86053554068	21.6960185150216	22.2763593468842	20.24054759489
1540.59659508312	21.695484126085	22.6508009495135	22.6939763456938
1540.33274503301	21.6949857820551	22.1186226183331	19.9111454449024
1540.06898534391	21.6945260139029	22.3774945596108	20.6913015296425
1539.80531596939	21.6941080734807	22.6514400806047	22.6851156715764
1539.5417368631	21.6937363356243	22.3021946921277	20.604102314272
1539.27824797867	21.6933762665596	22.5346654898492	21.3628956515925
1539.01484926979	21.6930595460274	22.6739258137304	22.6780162453136
1538.75154069017	21.6928153654148	22.5346694835933	21.819275061737
1538.48832219357	21.6926665848079	22.6986814456186	22.2624418704332
1538.22519373377	21.6926614827679	22.6460341019645	22.709030006563
1537.96215526456	21.6929305761491	22.7091132153299	22.6077780825209
1537.69920673981	21.6941876235931	22.7050459941613	22.6488106725337
1537.43634811338	21.6968227530201	22.6602559098086	22.686679937256
1537.17357933917	21.6938145194263	22.6158498227	22.4157874600556
1536.91090037112	21.6934836325715	22.6044326926965	22.6566747488256
1536.64831116321	21.692409180578	22.6945637111234	22.6682687809721
1536.38581166942	21.6921783357975	22.5050628695449	21.4379881801969
1536.1234018438	21.6922010083311	22.2957636019746	20.705007038098
1535.86108164041	21.6923436294039	22.634651318256	22.6610610144825
1535.59885101333	21.6926242384759	22.696137559601	22.7112183633817
1535.3367099167	21.6930365184576	22.091230482414	19.8905057941481
1535.07465830467	21.6935827599374	22.0207602621062	19.4492752334297
1534.81269613143	21.6942705704841	22.2223961894396	20.0023362875473
1534.5508233512	21.6951116205993	22.6675324191718	22.6646805655209
1534.28903991823	21.6960951043651	22.2997519766859	20.295979918077
1534.0273457868	21.6972490995353	22.0457487953779	19.6620566805801
1533.76574091123	21.6986136169655	22.1319994873173	19.9054900382793
1533.50422524585	21.700217428399	22.2472599349417	20.5679303715692
1533.24279874505	21.7020964615582	22.68927551488	22.7034150496242
1532.98146136322	21.7042960349945	22.6928364521892	22.7169975423905
1532.72021305482	21.7068632354985	22.4733954823699	21.3672200062361
1532.4590537743	21.709843931163	22.468390975416	21.4421277540449
1532.19798347617	21.7133790643041	22.5303535633624	21.8344628799407
1531.93700211495	21.7176073052436	22.5826328942369	22.1487317594722
1531.67610964521	21.7227275991799	22.6303032336661	22.3541692562297
1531.41530602154	21.7290394750559	22.6660103972466	22.4684881987885
1531.15459119856	21.7370244751306	22.7335079226025	22.6462925933934
1530.89396513094	21.7474865096948	22.6556513887845	22.7537714500738
1530.63342777334	21.7621783801487	22.6662450578966	22.6383826575726
1530.37297908049	21.785773230871	22.6716917614007	22.6726168113328
1530.11261900714	21.8334493857227	22.7228038361359	22.6906807823143


==> Data/throughput_C_all_gla_all_power.txt <==
span_length_km	P027_gla000	P027_gla010	P027_gla020	P027_gla030	P027_gla040	P027_gla050	P027_gla060	P027_gla070	P027_gla080	P027_gla090	P027_gla100	P032_gla000	P032_gla010	P032_gla020	P032_gla030	P032_gla040	P032_gla050	P032_gla060	P032_gla070	P032_gla080	P032_gla090	P032_gla100	P036_gla000	P036_gla010	P036_gla020	P036_gla030	P036_gla040	P036_gla050	P036_gla060	P036_gla070	P036_gla080	P036_gla090	P036_gla100	P040_gla000	P040_gla010	P040_gla020	P040_gla030	P040_gla040	P040_gla050	P040_gla060	P040_gla070	P040_gla080	P040_gla090	P040_gla100
50	50.475137257717	49.9794804758219	48.9590302611446	48.0557774709075	47.4260639253005	46.9851683583056	46.6854417250949	46.4412081101884	46.2520006402023	46.0255693569762	45.821248186808	51.3460389030937	50.8166918895039	49.7486084101781	48.8207791241027	48.1572767364831	47.6968712370703	47.39114260421	47.1340449192526	46.9294367286526	46.7128343801176	46.4929220366566	51.7565148861497	51.2229231135438	50.1245285170347	49.176722033236	48.4991516977834	48.0448427618491	47.7132240190144	47.4715064227251	47.2519899784885	47.0341227732758	46.8009336136054	52.0337115313753	51.4820752715462	50.3640981167247	49.4022959102836	48.72190525148	48.2628779132181	47.9286124517818	47.6818870603635	47.4606087698449	47.2296574043124	47.0028876946641
100	50.1929171877582	49.700580635552	48.7050056279463	47.82363618965	47.1836217758017	46.7483790016346	46.4512235133951	46.2167777967685	46.0221357322542	45.8166569156508	45.6033471239998	51.1901409952563	50.66682492424	49.6056416085843	48.6770147072704	48.0327530534807	47.5731272377519	47.2650711775971	47.0079584427899	46.7906533626685	46.5778380555878	46.3637088100925	51.6698149801988	51.1199203519799	50.0280346763247	49.091250223142	48.4176423507082	47.9528244494375	47.6336432226594	47.3810079848457	47.171249581593	46.9654580857364	46.7427330032567	51.977869519172	51.4145445158636	50.2990981809669	49.3502113952245	48.6688093394615	48.2012933598118	47.8769804461818	47.622122004858	47.4029986471232	47.1959892072184	46.9497111039982
111.111111111111	50.0751179367257	49.59613872062	48.5885674329335	47.7221281033779	47.090421090821	46.6602170930673	46.3570140507644	46.1270120623865	45.9298011111348	45.7199616468608	45.506366302048	51.1256775334809	50.6051685279366	49.5391487809032	48.6204070002949	47.9658050164933	47.521460216177	47.1929230923275	46.9657574928489	46.735468672763	46.5331989404776	46.3025865119575	51.6342344337362	51.0808888170298	49.999121557933	49.0566326423434	48.3887608804599	47.9252948581258	47.6030072667192	47.356341086837	47.134443492173	46.9231090255948	46.7052598476076	51.94614803218	51.3999702710527	50.2829852855172	49.3387424467999	48.6430043658671	48.1795042200728	47.8575922589654	47.6128008211775	47.3904816823412	47.1613421369013	46.9296192963069
125	49.9183431753279	49.4324913642228	48.4406167111212	47.5838552431789	46.9744570642506	46.5246145269763	46.2308375846048	45.9916172697332	45.7829354134329	45.5855702400398	45.3732810987496	51.0312497027688	50.5165730066942	49.4460358520466	48.5448079340192	47.8840628420811	47.4441226577214	47.1216327255992	46.8818453348061	46.6683202556433	46.455118280047	46.2395135405933	51.5719573250435	51.0289390565625	49.9341713875424	48.9957189436706	48.3377080810631	47.8718624675225	47.5533409714792	47.3155233855328	47.0763630501031	46.8719183169861	46.6399576088361	51.9122376710612	51.3539848866207	50.2413685268703	49.2995776344098	48.6196110811067	48.1448992961281	47.8264230867099	47.5845243715465	47.3533010211061	47.136652398862	46.9057448910764
142.857142857143	49.6686805316893	49.2011562831841	48.2289524411366	47.3623918849583	46.750975293839	46.324110445756	46.0285518274875	45.7884259195265	45.599125814363	45.3982112171729	45.1853248059077	50.8967233227864	50.3768411808044	49.3250514240004	48.4221850354126	47.7533173786917	47.3225750641719	47.0178457850208	46.7794529732536	46.5489822163513	46.3538189013138	46.1052618132151	51.4796511018397	50.9407162806432	49.8615855371269	48.9183885612932	48.2640945942494	47.8002154226546	47.4859045235439	47.2379615697685	47.0110948201933	46.7956637890889	46.570631877809	51.8564162791033	51.3001439620716	50.2042288550011	49.2456855675543	48.570214258824	48.1085377123379	47.7926595731995	47.5161184968514	47.3172476263429	47.0920798473836	46.8714470565554
166.666666666667	49.2599073553747	48.8090582815011	47.8595949059282	47.02250203894	46.3960024628752	45.9861478887157	45.6935337186401	45.4712249883401	45.2643301174937	45.0738740320585	44.8695096091802	50.6572596084673	50.1560514743299	49.1214133820111	48.2069216145976	47.572010308817	47.1293100174653	46.8191070345063	46.5884310986313	46.3744017720074	46.1574589505826	45.9419692854567	51.3363850893312	50.7993420364317	49.726886489321	48.8019449118219	48.1349008099674	47.6716760581689	47.3637304893542	47.1193102858395	46.9011827351074	46.6728885702992	46.4459785480427	51.75932609611	51.2221365683944	50.1125566060141	49.1612722000059	48.4923085387348	48.0269692295906	47.6932759938871	47.4565706632205	47.2434936211416	47.0075836875216	46.7835101708261
200	48.5617331628606	48.1333148951607	47.2133285731235	46.4022078920629	45.8233830964119	45.4071575962434	45.1210704934857	44.8935379121131	44.7026079217261	44.5052133629137	44.3118554746637	50.2519646220318	49.7599950602106	48.7464737550471	47.8671584372275	47.2335451365532	46.7949619757015	46.4917070961437	46.2489170023384	46.0495247654956	45.8377419038473	45.623996686653	51.0704280883993	50.5450204922055	49.4900081248091	48.5665204318049	47.9175200918608	47.4677089228402	47.1542593740689	46.8985653514152	46.6912156861691	46.4691898643336	46.2376524773636	51.5985321840247	51.0566190230038	49.9573062818178	49.0231105090029	48.3504396167505	47.8901064802101	47.5724080248714	47.3221942599479	47.1012793962611	46.8776282557315	46.6486470012159
250	47.121418609507	46.7285556003529	45.895790843701	45.1420538592237	44.5958201390121	44.2093695771637	43.9370771702832	43.7207006403955	43.5581231771657	43.3622905344616	43.1564082017832	49.3904304378791	48.939877002889	47.9756152433464	47.1365413915554	46.508043728239	46.0917969798929	45.7874060808137	45.5736983974446	45.3717631219004	45.1694139033973	44.9463699368362	50.5275567612953	50.0285864927783	48.9951654247075	48.1062054199097	47.4602159400457	47.0161883623982	46.7032184463743	46.4622245275616	46.2528387722225	46.0409732109627	45.8286470028969	51.2557274975493	50.7165523013126	49.652845753336	48.7202419189705	48.0625204992776	47.5979632580006	47.286723358415	47.0433473863867	46.8221600250684	46.5979618918291	46.3793371011562
333.333333333333	43.3354205104864	43.035488585143	42.3968563987278	41.7669200803039	41.3084959003218	40.9826526752118	40.7616038363897	40.5773369935042	40.4184056096722	40.2552755497456	40.0776771146354	47.0708728977296	46.6696012451415	45.8425272379739	45.0845699528082	44.5344854189275	44.1535262916518	43.8796576780997	43.6704951738905	43.4732875780318	43.2748492528444	43.0902231178471	48.9935923411378	48.545848103608	47.6042399205207	46.7791013819825	46.1730380870663	45.7612359809276	45.4604676163254	45.2282424963074	45.0338316816386	44.8203545126066	44.6146421676143	50.260408301708	49.7697582218031	48.760785596454	47.8676045960078	47.2405475412534	46.7997321740548	46.4977597523434	46.2495875859843	46.0383765020913	45.8315468743746	45.6013803312078


==> Data/throughput_L_all_gla_all_power.txt <==
span_length_km	P027_gla000	P027_gla010	P027_gla020	P027_gla030	P027_gla040	P027_gla050	P027_gla060	P027_gla070	P027_gla080	P027_gla090	P027_gla100	P032_gla000	P032_gla010	P032_gla020	P032_gla030	P032_gla040	P032_gla050	P032_gla060	P032_gla070	P032_gla080	P032_gla090	P032_gla100	P036_gla000	P036_gla010	P036_gla020	P036_gla030	P036_gla040	P036_gla050	P036_gla060	P036_gla070	P036_gla080	P036_gla090	P036_gla100	P040_gla000	P040_gla010	P040_gla020	P040_gla030	P040_gla040	P040_gla050	P040_gla060	P040_gla070	P040_gla080	P040_gla090	P040_gla100
50	57.3865215397198	50.3815980568409	47.7024510871436	46.0249137273795	44.6249495836791	43.504852424932	42.4881110063047	41.6160552844414	40.8350319466976	40.1532903918029	39.5059453759229	58.4180473383966	51.0911677315492	48.3325404877141	46.5921176964128	45.1580323083863	44.0043338648167	42.965446708621	42.0579523153459	41.2741321053192	40.5701556985832	39.9073414611961	58.8944284263828	51.4135232068121	48.6150141923597	46.8657186215113	45.4105764394197	44.2250271399769	43.1749859905236	42.2707462545172	41.4706194572551	40.7528258280941	40.0974639521066	59.1954726944651	51.6140475837135	48.813890181759	47.0297906145787	45.5604709694573	44.3663759839583	43.3131682453006	42.3961963710049	41.5841232303663	40.872790442246	40.2139725935303
100	57.0843434856019	50.1427927254087	47.5113987979889	45.8324644968594	44.4528379775345	43.3330415356395	42.318519456279	41.450855020578	40.6900946485837	39.9991702740061	39.382723534059	58.2456396685138	50.9576562727927	48.2135755726403	46.4864671219283	45.0533003775411	43.8977499658079	42.881418520053	41.9647485518785	41.1721922561026	40.4773073975846	39.8263562497168	58.7835610715644	51.3456931592017	48.5614051882529	46.7829277150046	45.3245649663767	44.1496532534915	43.1154777006142	42.2090108928331	41.4090837725137	40.6974905630495	40.0453075956418	59.1413732358617	51.5547508847371	48.7592704961903	46.9820332343439	45.5081669504649	44.3394791518653	43.2738268719594	42.3295000884703	41.5491637232046	40.8358306593634	40.1778213703094
111.111111111111	56.945586153337	50.0611910679349	47.4273284258425	45.7425586797281	44.3859807434865	43.271421775021	42.269549499568	41.3777984683834	40.6213140819716	39.9567130005464	39.3113094706355	58.169833294059	50.8986179211691	48.1624520008363	46.4271134417016	45.0021134749798	43.8600601945504	42.8231553181033	41.9372956781953	41.1450792335613	40.4483553346396	39.7790952778304	58.73513457887	51.2921040568869	48.5141893649265	46.7639399388864	45.3007705214179	44.1265354277596	43.0953047959643	42.1745306845999	41.3897473139396	40.6653733464211	40.0259093630187	59.1071876876878	51.5525422845445	48.7522155067289	46.9635868829638	45.5012237267258	44.3254816574204	43.2603149736596	42.337887213689	41.533677172307	40.8230536972175	40.1546759766224
125	56.7519670846977	49.9406149241857	47.2958782079614	45.6257495187696	44.2792279422639	43.1711833479447	42.1778032010245	41.2984577017026	40.5405075739192	39.8593296149714	39.2283661958039	58.0567939786832	50.8298022300268	48.099826712283	46.3654987567137	44.9347168350271	43.7907547970503	42.7845411840058	41.8731882444227	41.0820643560089	40.3893438807551	39.7280860918547	58.6792196859175	51.2432612881133	48.4714265756567	46.7183124324594	45.2423565026822	44.0808608083587	43.0519086310193	42.1223127923985	41.3573759566993	40.6441299678678	39.998507564309	59.0673850829446	51.5246825159315	48.7213431517703	46.9293242270207	45.4680172359555	44.2940272849755	43.2315943589347	42.329574437481	41.5080751870513	40.7872311883099	40.1401011642758
142.857142857143	56.4648446698233	49.7139623841527	47.1382144649146	45.464225903291	44.1008730357218	43.0040897039338	42.024361041723	41.161225366193	40.4035237038676	39.7243924821902	39.1143291091368	57.8882191655519	50.7200061746856	48.0031336112871	46.2708220603127	44.8463799995657	43.7125663311566	42.6924138603434	41.7864182746742	41.0170688978354	40.3092709987311	39.6721145644559	58.5745349649672	51.1713866182352	48.4087723800692	46.6583262420685	45.1957764482826	44.0367485159671	43.0050148635139	42.0917191526593	41.292126844344	40.5958280424764	39.9419445238305	58.9952517098608	51.4559394458865	48.6718919932635	46.9068217695441	45.4331784376943	44.2471915963417	43.199119251108	42.2863315250145	41.4627273841183	40.7739120613481	40.108944406364
166.666666666667	55.9991593852766	49.3935795729764	46.8431495002942	45.1937384969608	43.8497542711648	42.7569920890144	41.7783305046044	40.9350142984187	40.2015924938021	39.5309330482575	38.9103707115815	57.6190175841264	50.5036336011745	47.8419357770444	46.1082016260078	44.7161286996704	43.5627171597619	42.5642330227914	41.6637211516137	40.8982439246728	40.2036977565407	39.5571325631614	58.4000121377468	51.0588944369506	48.2999076578315	46.5596466450888	45.1043303277242	43.9365140629506	42.9171189851676	41.995484406361	41.2113773213933	40.5138661862309	39.861418994642	58.8917229870781	51.4193158944852	48.5915309908636	46.8229216419417	45.3772562870679	44.1866707655002	43.1420825529657	42.2337623001379	41.4309195988621	40.7088611751961	40.051865559849
200	55.1768339546219	48.8024315421735	46.2877422328061	44.7115030843791	43.3863521278651	42.3213046670423	41.377088101116	40.5446378008871	39.8082880407693	39.1506615111907	38.5519217795729	57.1464181723506	50.1776817216884	47.5298066241034	45.8306473282088	44.4332437649683	43.3354203323454	42.3332900784681	41.4414327810003	40.6796984039899	39.9881516504986	39.3639324272632	58.0994684126516	50.8386371744445	48.1161642333764	46.3751518445071	44.9551789466408	43.8051456247183	42.7730594079551	41.8767745214545	41.0792428128658	40.3981599995917	39.7373165149016	58.708675969754	51.263578780969	48.4756059735153	46.702777852527	45.262252495882	44.0830586314283	43.0463172326557	42.1420823334069	41.3409541968612	40.6430842373897	39.9736925767111
250	53.480350788375	47.5748048316235	45.2088372931999	43.6603866055899	42.4029926337507	41.4146119181344	40.4999170364583	39.7123737517187	39.0097019204385	38.3722621832268	37.8055806762391	56.1549013001523	49.4847246620172	46.904760979631	45.2397938176832	43.8877146743415	42.8042522674868	41.8289094517936	40.9708446076867	40.229905179832	39.5529087199691	38.933708529045	57.4669436860137	50.3963173317121	47.7099228686179	45.9922982352795	44.5957307887831	43.4663805775329	42.4391931352524	41.5891492876039	40.7954805262814	40.1191182438071	39.4629130133552	58.3040172200206	50.9817580858592	48.2320673060872	46.4752922825929	45.0342890160999	43.8741610542288	42.8475962214438	41.9401424765875	41.1635435685806	40.4469008179157	39.7932746790327
333.333333333333	48.9931768506589	44.1996532402094	42.1625683363664	40.824186112649	39.7469127591906	38.8612410679411	38.0734167425221	37.380308094716	36.7646356860703	36.2003291727313	35.6813281133543	53.4163234917947	47.4883465158035	45.1104507752406	43.5674263945023	42.3302833440481	41.3278375633609	40.4069605031626	39.6262370992246	38.9255930413644	38.2961243636272	37.7086873222671	55.6947263251445	49.1310448456463	46.5789520975209	44.9132131349447	43.5974023921826	42.5247887454861	41.5602028016139	40.704436933663	39.970312578243	39.3262425103359	38.6943195781644	57.1654674350474	50.1538119900965	47.4951193136866	45.8069347629261	44.3961972257702	43.2813392266546	42.2817771028836	41.3960685738593	40.6475035655945	39.9393622206823	39.3009002666447


==> Data/throughput_smf.txt <==
span	c	l
25	49.7030621764089	56.7167174498057
50	48.9749850570888	55.8280860599621
100	42.2360468443538	48.095564960157
125	37.3527599704536	42.2793935552141
200	19.7717391909022	21.7084430459259

